Plan your Self-Adaptation! Ontology-Mediated Task and Architecture Co-adaptation Planning for Robots

Autonomous robots may need to adapt both their task plans and architectural configurations as operating conditions change. These decisions are interdependent: architectural configurations determine which actions a robot can perform, while task plans determine which capabilities are required. This paper presents PLANTA, an ontology-mediated approach to task and architecture co-adaptation that considers these dependencies during mission planning. PLANTA uses an ontology expressed in the Web Ontology Language to represent architectural alternatives and their associated functional and quality requirements, while the Planning Domain Definition Language defines task actions and mission goals. By automatically translating and integrating these models, PLANTA enables joint planning of task and reconfiguration actions. The approach uses satisficing planning and replans when changes during execution invalidate the current plan. PLANTA is evaluated in two robotic scenarios involving underwater inspection and ground navigation. The results support the feasibility of runtime co-adaptation and show lower planning time and memory consumption compared with optimal-policy generation in the evaluated navigation scenario, while producing plans of similar quality.

==> navigation_experiment/data/camara_map_pddl_experiment_peak_memory_outliers.csv <==
y
62.847656
63.179688
63.328125
63.332031
63.679688
63.734375
64.156250
64.195312
64.199219
64.199219
64.203125
64.207031
64.214844
64.222656
64.222656
64.222656
64.226562
64.226562
64.230469
64.230469
64.234375
64.242188
64.242188
64.242188
64.246094
64.250000
64.250000
64.253906
64.257812
64.257812
64.257812
64.261719
64.261719
64.265625
64.265625
64.269531
64.269531
64.269531
64.273438
64.277344
64.277344
64.277344
64.281250
64.281250
64.281250
64.281250
64.285156
64.285156
64.285156
64.285156
64.289062
64.289062
64.289062
64.289062
64.289062
64.292969
64.292969
64.292969
64.296875
64.296875
64.296875
64.296875
64.296875
64.296875
64.296875
64.296875
64.300781
64.300781
64.300781
64.300781
64.304688
64.304688
64.308594
64.308594
64.308594
64.312500
64.312500
64.316406
64.316406
64.316406
64.316406
64.316406
64.316406
64.316406
64.324219
64.324219
64.324219
64.328125
64.328125
64.328125
64.328125
64.328125
64.332031
64.332031
64.332031
64.332031
64.332031
64.332031
64.332031
64.332031
64.332031
64.332031
64.335938
64.335938
64.335938
64.335938
64.335938
64.339844
64.339844
64.339844
64.339844
64.343750
64.343750
64.343750
64.343750
64.343750
64.347656
64.347656
64.347656
64.347656
64.347656
64.351562
64.351562
64.351562
64.351562
64.355469
64.355469
64.359375
64.359375
64.359375
64.363281
64.363281
64.367188
64.367188
64.367188
64.367188
64.367188
64.367188
64.367188
64.367188
64.367188
64.371094
64.371094
64.371094
64.371094
64.371094
64.375000
64.375000
64.375000
64.375000
64.375000
64.378906
64.378906
64.378906
64.378906
64.382812
64.382812
64.382812
64.386719
64.386719
64.386719
64.386719
64.390625
64.390625
64.390625
64.390625
64.394531
64.394531
64.394531
64.394531
64.398438
64.398438
64.398438
64.398438
64.398438
64.398438
64.402344
64.402344
64.402344
64.402344
64.406250
64.406250
64.410156
64.410156
64.410156
64.410156
64.410156
64.410156
64.414062
64.414062
64.414062
64.414062
64.417969
64.417969
64.417969
64.421875
64.421875
64.421875
64.421875
64.421875
64.421875
64.421875
64.421875
64.425781
64.425781
64.425781
64.425781
64.425781
64.425781
64.425781
64.425781
64.425781
64.425781
64.429688
64.429688
64.429688
64.433594
64.433594
64.433594
64.433594
64.433594
64.437500
64.437500
64.437500
64.437500
64.437500
64.441406
64.441406
64.441406
64.441406
64.441406
64.441406
64.445312
64.445312
64.445312
64.445312
64.445312
64.449219
64.449219
64.449219
64.449219
64.449219
64.449219
64.453125
64.453125
64.453125
64.453125
64.457031
64.457031
64.457031


==> navigation_experiment/data/camara_map_pddl_experiment_time_outliers.csv <==
y
0.352455
0.352606
0.352737
0.352941
0.353037
0.353108
0.353158
0.353195
0.353260
0.353477
0.353704
0.354137
0.354488
0.354950
0.355779
0.406114
0.406131
0.406150
0.406172
0.406201
0.406228
0.406263
0.406301
0.406333
0.406356
0.406380
0.406409
0.406439
0.406458
0.406518
0.406541
0.406583
0.406633
0.406670
0.406724
0.406791
0.406912
0.406971
0.407064
0.407220
0.407330
0.407467
0.407687
0.408160
0.453108
0.453138
0.453183
0.453204
0.453222
0.453242
0.453262
0.453280
0.453295
0.453312
0.453330
0.453343
0.453358
0.453382
0.453392
0.453407
0.453416
0.453432
0.453451
0.453478
0.453501
0.453520
0.453551
0.453574
0.453609
0.453623
0.453647
0.453675
0.453690
0.453717
0.453734
0.453769
0.453792
0.453822
0.453842
0.453884
0.453918
0.453943
0.453983
0.454016
0.454041
0.454070
0.454090
0.454129
0.454155
0.454182
0.454211
0.454245
0.454271
0.454295
0.454318
0.454339
0.454370
0.454398
0.454422
0.454452
0.454480
0.454492
0.454509
0.454521
0.454536
0.454552
0.454563
0.454578
0.454596
0.454613
0.454624
0.454632
0.454643
0.454652
0.454663
0.454674
0.454682
0.454692
0.454703
0.454710
0.454715
0.454727
0.454738
0.454752
0.454761
0.454772
0.454783
0.454791
0.454804
0.454812
0.454823
0.454833
0.454841
0.454850
0.454859
0.454869
0.454875
0.454880
0.454886
0.454891
0.454900
0.454910
0.454918
0.454923
0.454928
0.454934
0.454942
0.454954
0.454961
0.454967
0.454976
0.454984
0.454992
0.454998
0.455003
0.455011
0.455019
0.455027
0.455034
0.455043
0.455051
0.455059
0.455063
0.455069
0.455076
0.455084
0.455093
0.455098
0.455108
0.455116
0.455125
0.455129
0.455138
0.455148
0.455160
0.455165
0.455173
0.455180
0.455188
0.455196
0.455203
0.455214
0.455224
0.455230
0.455237
0.455250
0.455258
0.455268
0.455277
0.455288
0.455303
0.455313
0.455319
0.455333
0.455339
0.455355
0.455374
0.455390
0.455405
0.455415
0.455427
0.455439
0.455451
0.455475
0.455489
0.455501
0.455517
0.455534
0.455551
0.455567
0.455582
0.455607
0.455626
0.455648
0.455675
0.455692
0.455706
0.455742
0.455777
0.455810
0.455834
0.455869
0.455891
0.455925
0.455957
0.455988
0.456025
0.456091
0.456136
0.456180
0.456246
0.456348
0.456401
0.456457
0.456533
0.456595
0.456708
0.456836
0.456964
0.457185
0.457414
0.457897
0.503617
0.504945
0.505500
0.505751
0.505982
0.506216
0.506771
0.559268


==> navigation_experiment/data/camara_map_prism_experiment_peak_memory_outliers.csv <==
y
2584.988281
2586.851562
2590.578125
2593.585938
2595.226562
2598.371094
2600.390625
2602.765625
2604.632812
2607.875000
2610.160156
2611.035156
2615.585938
2616.019531
2618.460938
2621.015625
2621.816406
2622.980469
2627.000000
2631.324219
2634.300781
2636.988281
2638.582031
2640.843750
2645.550781
2648.804688
2654.773438
2655.921875
2660.144531
2662.011719
2663.597656
2666.953125
2669.761719
2670.390625
2674.296875
2678.347656
2681.585938
2683.808594
2686.039062
2690.179688
2692.242188
2694.402344
2696.816406
2700.667969
2702.734375
2705.328125
2707.109375
2711.847656
2713.542969
2715.656250
2718.343750
2723.332031
2729.597656
2730.617188
2732.515625
2738.671875
2742.250000
2744.402344
2744.937500
2747.781250
2749.421875
2752.187500
2753.941406
2759.160156
2759.796875
2761.933594
2765.265625
2766.867188
2773.804688
2774.824219
2777.343750
2778.781250
2780.132812
2781.242188
2782.125000
2786.683594
2790.949219
2792.960938
2795.500000
2800.167969
2801.742188
2804.386719
2805.937500
2808.855469
2810.441406
2812.335938
2814.308594
2819.820312
2824.296875
2828.976562
2830.011719
2831.820312
2835.550781
2838.925781
2840.800781
2843.554688
2844.683594
2847.808594
2850.839844
2852.523438
2855.101562
2859.472656
2862.757812
2863.789062
2866.609375
2871.167969
2873.972656
2880.792969
2888.273438
2890.136719
2894.933594
2899.777344
2902.683594
2907.066406
2911.585938
2914.398438
2916.148438
2918.449219
2922.039062
2926.304688
2931.945312
2936.699219
2942.914062
2950.730469
2954.304688
2958.101562
2963.777344
2967.246094
2969.941406
2974.085938
2979.660156
2983.003906
2986.878906
2990.621094
2993.980469
2996.519531
3000.148438
3004.476562
3008.011719
3011.390625
3015.355469
3018.015625
3023.800781
3026.929688
3034.421875
3040.355469
3043.058594
3048.792969
3053.128906
3055.972656
3059.042969
3061.070312
3064.777344
3068.250000
3071.613281
3074.093750
3077.187500
3080.390625
3084.285156
3085.617188
3090.136719
3094.976562
3097.613281
3105.054688
3106.976562
3109.609375
3116.367188
3121.273438
3126.289062
3128.667969
3130.160156
3134.375000
3136.531250
3140.429688
3148.531250
3152.386719
3157.433594
3167.839844
3172.789062
3175.843750
3178.324219
3181.656250
3189.226562
3193.335938
3199.902344
3211.378906
3220.710938
3235.121094
3239.136719
3256.500000
3268.605469
3287.687500
3294.433594
3316.332031
3326.085938
3335.828125
3343.941406
3353.675781
3363.144531
3367.558594
3378.292969
3384.539062
3389.445312
3394.738281
3398.457031
3405.511719
3408.867188
3415.246094
3424.769531
3428.929688
3437.453125
3441.472656
3451.660156
3455.152344
3467.531250
3469.464844
3474.328125
3478.507812
3479.878906
3487.062500
3493.417969
3506.484375
3519.082031
3522.289062
3539.304688
3546.769531
3559.089844
3589.882812
3592.718750
3602.601562
3644.082031
3649.382812
3679.667969
3701.109375
3712.828125
3732.187500
3753.425781
3778.523438
3819.609375
3826.136719
3853.878906
3886.457031
3915.957031
3949.093750
3994.769531
4030.886719
4054.472656
4141.058594
4289.371094
4698.777344


==> navigation_experiment/data/camara_map_prism_experiment_time_outliers.csv <==
y
4.478625
4.483557
4.485219
4.486891
4.488021
4.489840
4.490774
4.492493
4.494091
4.529193
4.533882
4.535357
4.536757
4.537564
4.538582
4.539814
4.541041
4.542568
4.582232
4.585205
4.586859
4.587820
4.589411
4.590631
4.592000
4.597280
4.633458
4.636600
4.637578
4.638067
4.638747
4.640627
4.641814
4.646218
4.684029
4.686389
4.687340
4.688034
4.689744
4.690863
4.694267
4.698168
4.735114
4.738148
4.739121
4.740167
4.743017
4.786071
4.786865
4.788295
4.789107
4.789822
4.791304
4.794548
4.836106
4.838971
4.840232
4.842642
4.846676
4.889842
4.893698
4.930787
4.941190
4.944079
4.949630
4.987440
4.991111
4.993270
4.995980
5.030583
5.038876
5.039537
5.041243
5.046001
5.050302
5.089360
5.092269
5.095900
5.138666
5.143995
5.188360
5.191291
5.195293
5.233538
5.240930
5.243669
5.246002
5.284789
5.292697
5.302723
5.341723
5.344219
5.346505
5.381693
5.391969
5.394041
5.397579
5.400816
5.442712
5.445794
5.450541
5.491326
5.496075
5.497956
5.500940
5.541243
5.543648
5.546389
5.549582
5.557477
5.591803
5.594582
5.597588
5.603371
5.644043
5.647473
5.651433
5.692606
5.696080
5.698898
5.743588
5.746386
5.750504
5.788936
5.796254
5.800242
5.804737
5.845913
5.847724
5.852788
5.893043
5.898075
5.900229
5.909010
5.946220
5.948680
5.951893
5.996396
5.999623
6.003059
6.011287
6.047600
6.053193
6.062205
6.098973
6.104288
6.146760
6.151583
6.160709
6.198492
6.202343
6.240802
6.248812
6.250461
6.257762
6.299942
6.305639
6.349931
6.355367
6.385089
6.402014
6.405345
6.448955
6.451751
6.457087
6.498754
6.506447
6.512811
6.550608
6.553384
6.558450
6.598470
6.603726
6.613147
6.650988
6.654294
6.664424
6.703080
6.711116
6.758821
6.801261
6.806679
6.816152
6.853641
6.862250
6.911368
6.951276
6.960931
7.005991
7.010277
7.055693
7.059721
7.104451
7.108759
7.155465
7.161715
7.205121
7.251215
7.259076
7.305308
7.308327
7.354190
7.371290
7.414298
7.458661
7.511686
7.568041
7.612370
7.672944
7.709761
7.721993
7.769936
7.812741
7.826521
7.862656
7.910292
7.917743
7.963008
8.014719
8.063223
8.075661
8.152392
8.268663
8.365186
8.517486
8.567948
8.667729
8.817934
8.871978
8.966214
9.021619
9.069362
9.109897
9.229138
9.324515
9.473276
9.526126
9.622978
9.726357
9.877113
10.136609
10.441077
10.597517
10.782101
10.939589
11.234272
11.867049
12.312659
13.175270
13.710832


==> navigation_experiment/data/s1_a_star_experiment_processed.csv <==
nodes,mean_time,std_time,mean_action_count,std_action_count,mean_time_plus_std,mean_time_minus_std,mean_action_count_plus_std,mean_action_count_minus_std,mean_peak_memory,std_peak_memory,mean_peak_memory_plus_std,mean_peak_memory_minus_std
9.0,0.10672979680239222,0.01766642946619969,5.6,1.0749676997731399,0.12439622626859191,0.08906336733619254,6.6749676997731395,4.52503230022686,37.6902343,3.4970957390906547,41.187330039090654,34.19313856090935
18.0,0.10112209338694811,8.252448033691358e-05,7.9,0.31622776601683794,0.10120461786728502,0.1010395689066112,8.216227766016837,7.583772233983162,38.7179686,0.326481917490149,39.04445051749015,38.39148668250985
27.0,0.10121727920486592,0.00017076849842085056,10.6,1.505545305418162,0.10138804770328677,0.10104651070644508,12.105545305418161,9.094454694581838,38.7578124,0.1872375228794819,38.945049922879484,38.570574877120514
36.0,0.10122209760011174,0.00032767263026207695,10.4,1.3498971154211057,0.10154977023037381,0.10089442496984966,11.749897115421106,9.050102884578894,38.8812502,0.2753233685899788,39.15657356858998,38.60592683141002
45.0,0.14642241739784367,0.015920124941433307,11.4,2.0110804171997807,0.16234254233927697,0.13050229245641037,13.41108041719978,9.38891958280022,38.6824218,0.2183548252734015,38.9007766252734,38.4640669747266
54.0,0.15170733879785986,0.00040028260121554085,13.2,1.4757295747452437,0.1521076213990754,0.1513070561966443,14.675729574745244,11.724270425254755,38.6539062,0.5627567228207546,39.21666292282076,38.09114947717924
63.0,0.15168604809441605,0.000281219238600001,15.0,1.632993161855452,0.15196726733301605,0.15140482885581605,16.632993161855453,13.367006838144547,41.5394529,2.2316464837562053,43.77109938375621,39.30780641624379
72.0,0.15155695109278894,0.000168250903358854,17.8,2.2997584414213788,0.15172520199614778,0.1513887001894301,20.09975844142138,15.500241558578622,43.9421875,0.15151004032021578,44.09369754032022,43.790677459679785
81.0,0.15155017119832337,0.00017072192506996346,18.9,1.9119507199599983,0.15172089312339332,0.15137944927325342,20.811950719959995,16.988049280040002,44.3328127,0.18776937675128647,44.52058207675128,44.145043323248714
90.0,0.15154103098320776,0.00019663490825859437,18.9,1.8529256146249728,0.15173766589146634,0.15134439607494918,20.75292561462497,17.047074385375026,44.2597655,0.1209082425406874,44.38067374254069,44.138857257459314
99.0,0.15166414289851674,0.00022297824241693503,19.6,2.836272984824353,0.15188712114093367,0.1514411646560998,22.436272984824356,16.763727015175647,44.565625,0.0879615394476471,44.653586539447645,44.47766346055235
108.0,0.15155363570665942,0.00011039691734308023,19.4,1.429840705968481,0.1516640326240025,0.15144323878931634,20.82984070596848,17.970159294031518,45.2636721,0.13973308334539486,45.4034051833454,45.1239390166546
117.0,0.16183273250353522,0.02147730970531283,20.2,1.1352924243950935,0.18331004220884806,0.14035542279822238,21.335292424395092,19.064707575604906,45.7640625,0.10327079130588908,45.86733329130589,45.66079170869411
126.0,0.19201648609014227,0.021012507126136414,19.6,1.3498971154211057,0.2130289932162787,0.17100397896400585,20.949897115421106,18.250102884578897,46.2671876,0.40602526994653404,46.67321286994653,45.86116233005347
135.0,0.2019653745868709,0.00025881216086023163,18.9,1.5951314818673865,0.20222418674773113,0.20170656242601065,20.495131481867386,17.30486851813261,47.0792967,0.2154391743310754,47.294735874331074,46.86385752566893
144.0,0.20207861869130284,0.0003839689740355758,19.8,2.859681411936962,0.20246258766533842,0.20169464971726725,22.659681411936962,16.94031858806304,48.2402343,0.9615148004760276,49.20174910047602,47.27871949952397
153.0,0.20204608789063058,0.0003404331864091992,21.5,3.5978388574871505,0.20238652107703978,0.2017056547042214,25.09783885748715,17.90216114251285,49.7617187,0.8109439395752267,50.57266263957523,48.95077476042478
162.0,0.20214733919710853,0.0003572747568683974,25.3,1.636391694484477,0.20250461395397693,0.20179006444024014,26.936391694484477,23.663608305515524,50.6851562,0.2967161738159138,50.98187237381592,50.388440026184085
171.0,0.2021169665211346,0.00013812943901190557,22.2,2.3944379994757297,0.20225509596014649,0.2019788370821227,24.59443799947573,19.80556200052427,50.7058593,0.7361229658890861,51.44198226588909,49.96973633411091
180.0,0.20695726228877903,0.016056979784053075,22.3,3.973523485382827,0.2230142420728321,0.19090028250472596,26.273523485382828,18.326476514617173,50.3675781,0.4408102652652399,50.808388365265245,49.92676783473476
189.0,0.2273796037072316,0.026145258381295652,28.8,3.552776691859794,0.25352486208852726,0.20123434532593593,32.352776691859795,25.247223308140207,50.4449217,0.46011072285871246,50.90503242285872,49.98481097714129
198.0,0.2525861925096251,0.0004613262354954723,25.4,2.5473297566057065,0.2530475187451206,0.2521248662741296,27.947329756605704,22.852670243394293,50.4023438,0.43945271040106726,50.84179651040107,49.962891089598926
207.0,0.24772513498901388,0.01606592917953616,23.9,3.142893217686178,0.26379106416855,0.23165920580947771,27.042893217686178,20.75710678231382,50.4113281,0.45042330243682965,50.86175140243683,49.96090479756317
216.0,0.2528463002876379,0.0004799459441462849,29.0,2.449489742783178,0.2533262462317842,0.2523663543434916,31.44948974278318,26.55051025721682,52.8449222,1.6555036770639253,54.500425877063925,51.18941852293607
225.0,0.2525060319982003,0.000365687589453125,26.7,2.5841396591085743,0.2528717195876534,0.2521403444087472,29.284139659108575,24.115860340891423,53.4824219,1.1823293160075956,54.664751216007595,52.3000925839924
234.0,0.2526864188082982,0.0005556145781514484,26.4,3.438345855527367,0.2532420333864496,0.2521308042301467,29.838345855527365,22.961654144472632,54.684375,0.6206740389180854,55.305049038918085,54.06370096108192
243.0,0.2529010204074439,0.0005140957800384481,30.6,3.238655413730965,0.25341511618748236,0.2523869246274054,33.83865541373097,27.361344586269038,55.8214843,0.5746659912956299,56.39615029129563,55.24681830870437
252.0,0.2528136552893557,0.0004308540330611199,26.6,3.7178249316263163,0.2532445093224168,0.25238280125629453,30.31782493162632,22.882175068373684,56.4246093,0.42705576063191086,56.85166506063191,55.99755353936809
261.0,0.27297502880683167,0.026180743495040203,29.7,4.595891885393109,0.29915577230187185,0.24679428531179146,34.29589188539311,25.10410811460689,55.8523439,0.9818393810951015,56.8341832810951,54.8705045189049
270.0,0.3034527467971202,0.0004126754953841617,27.6,3.7178249316263163,0.30386542229250435,0.30304007130173605,31.31782493162632,23.882175068373684,55.1886718,0.4960135413397503,55.68468534133975,54.69265825866025
279.0,0.3028855157957878,0.0002550639832787554,27.6,4.6475800154489,0.30314057977906655,0.3026304518125091,32.247580015448904,22.9524199845511,56.4542968,1.0204299198802649,57.474726719880266,55.43386688011974
288.0,0.30321295920875857,0.00047293804578938384,31.4,3.3065591380365986,0.303685897254548,0.30274002116296916,34.706559138036596,28.0934408619634,57.7453124,1.4542700591676148,59.199582459167615,56.29104234083239
297.0,0.31845124178798867,0.024444483114154616,26.2,2.2997584414213788,0.34289572490214326,0.2940067586738341,28.499758441421378,23.90024155857862,59.6257813,0.8939553340275083,60.51973663402751,58.73182596597249
306.0,0.32363672149949707,0.02626730101229999,35.4,3.438345855527367,0.3499040225117971,0.29736942048719706,38.838345855527365,31.961654144472632,59.7128906,0.9830483745557544,60.69593897455576,58.729842225444244
315.0,0.35390128650469704,0.0005787827377785354,30.1,4.629614814791111,0.3544800692424756,0.3533225037669185,34.72961481479111,25.47038518520889,60.4515625,0.9561623163548992,61.4077248163549,59.4954001836451
324.0,0.34332826641038994,0.021363172660782793,36.8,1.1352924243950935,0.36469143907117274,0.32196509374960713,37.935292424395094,35.6647075756049,60.7992188,1.1518091753739996,61.951027975374,59.647409624626
333.0,0.3537866989034228,0.0006242170314660564,28.8,1.8737959096740262,0.3544109159348888,0.35316248187195676,30.673795909674027,26.926204090325975,61.3917969,1.1310720605096989,62.522868960509705,60.2607248394903
342.0,0.3538670254056342,0.0007587611386374411,37.0,4.242640687119285,0.3546257865442716,0.35310826426699676,41.242640687119284,32.757359312880716,60.1878906,1.303532207672267,61.49142280767227,58.884358392327734
351.0,0.3592110630008392,0.015831188438196853,31.4,4.971027168615266,0.3750422514390361,0.34337987456264235,36.371027168615264,26.428972831384733,60.7527344,1.6208182418528405,62.37355264185284,59.13191615814716
360.0,0.35397608060156927,0.0006463779669655714,39.3,3.3015148038438356,0.35462245856853486,0.35332970263460367,42.601514803843834,35.99848519615616,63.0718751,1.4259580186388106,64.49783311863881,61.64591708136119
369.0,0.3994200831046328,0.016346418483776895,31.8,4.442221666388715,0.41576650158840966,0.3830736646208559,36.242221666388716,27.357778333611286,64.0644531,0.4384107852869014,64.5028638852869,63.6260423147131
378.0,0.38957950139883907,0.02440175539742222,39.6,3.5023801430836525,0.4139812567962613,0.36517774600141684,43.10238014308366,36.097619856916346,64.471875,0.40011828627572366,64.87199328627572,64.07175671372427
387.0,0.3991962360101752,0.01611146571809972,31.4,2.1186998109427604,0.4153077017282749,0.38308477029207544,33.518699810942756,29.281300189057237,65.2,0.9190509760696991,66.1190509760697,64.2809490239303
396.0,0.40431932000792586,0.0007539822886189188,37.8,3.0477678535099897,0.40507330229654476,0.40356533771930697,40.847767853509986,34.75223214649001,66.5882813,1.243277857655681,67.83155915765569,65.34500344234432
405.0,0.4040733511908911,0.0003546142986358647,31.8,3.794733192202055,0.404427965489527,0.40371873689225524,35.59473319220206,28.005266807797945,67.5046875,1.0290442341354376,68.53373173413544,66.47564326586456
414.0,0.40921072000055575,0.01557065414610329,38.7,4.620004810002306,0.42478137414665906,0.39364006585445244,43.32000481000231,34.079995189997696,67.7316408,1.2520114945030385,68.98365229450303,66.47962930549696
423.0,0.4048844895965885,0.001129012819513726,33.5,5.380004130522991,0.40601350241610223,0.4037554767770748,38.88000413052299,28.11999586947701,68.6847656,1.4406315592124634,70.12539715921247,67.24413404078754
432.0,0.4290418204967864,0.02654159189617285,38.9,2.960855732160327,0.45558341239295924,0.4025002286006136,41.860855732160324,35.93914426783967,69.6652344,1.0950157153543203,70.76025011535432,68.57021868464568
441.0,0.4346142989001237,0.025996066928810645,31.9,2.1317702607092643,0.46061036582893433,0.4086182319713131,34.031770260709266,29.768229739290735,70.7078125,1.2720463475728352,71.97985884757284,69.43576615242716
450.0,0.4395040829956997,0.024362041072276904,38.9,2.5144029554194813,0.4638661240679766,0.4151420419234228,41.41440295541948,36.385597044580514,71.7066406,0.23608631259454457,71.94272691259455,71.47055428740545
459.0,0.454405048902845,0.0005985019122724657,35.4,5.699902533279748,0.45500355081511745,0.45380654699057255,41.099902533279746,29.70009746672025,71.7152344,0.4680711934916643,72.18330559349167,71.24716320650833
468.0,0.4653199698019307,0.02146027305627022,37.2,5.116422361159971,0.48678024285820093,0.44385969674566045,42.31642236115997,32.08357763884003,72.2601561,0.7060731433551578,72.96622924335516,71.55408295664485
477.0,0.47022373460931705,0.024567333594699682,39.3,6.717307661721489,0.49479106820401675,0.44565640101461734,46.01730766172149,32.582692338278505,72.354297,1.053249497952461,73.40754649795247,71.30104750204754
486.0,0.49001318849041126,0.024054120964890496,33.9,3.0713731999438516,0.5140673094553018,0.46595906752552074,36.97137319994385,30.828626800056146,73.6273437,0.9331137337221543,74.56045743372215,72.69422996627785
495.0,0.49031156130949965,0.024057674795032045,40.7,4.001388647846034,0.5143692361045317,0.4662538865144676,44.70138864784604,36.69861135215397,74.2496095,0.9445990761478594,75.19420857614786,73.30501042385215
504.0,0.5002800478017889,0.015798186673551384,34.8,2.440400695696417,0.5160782344753403,0.48448186112823755,37.240400695696415,32.35959930430358,75.305078,0.4005656064458521,75.70564360644585,74.90451239355414
513.0,0.5002446906990372,0.015867596614655376,40.3,3.973523485382827,0.5161122873136926,0.48437709408438184,44.273523485382825,36.32647651461717,75.7585937,0.7123378947841864,76.47093159478419,75.04625580521582
522.0,0.5056274842063431,0.0007384165417770554,35.2,5.411920998027307,0.5063659007481202,0.504889067664566,40.61192099802731,29.788079001972697,76.5304687,0.44177621322290106,76.9722449132229,76.0886924867771
531.0,0.5099979086953681,0.015620948412712556,38.8,2.3944379994757297,0.5256188571080807,0.49437696028265554,41.194437999475724,36.40556200052427,77.1734374,0.5450123661871658,77.71844976618716,76.62842503381283
540.0,0.5604238065134268,0.028460496851307106,47.3,2.4517567397911058,0.588884303364734,0.5319633096621197,49.751756739791105,44.84824326020889,77.7539064,0.5332789700077147,78.28718537000772,77.22062742999229
549.0,0.5660073885926977,0.021663347816122447,36.7,3.653004851412662,0.5876707364088202,0.5443440407765753,40.35300485141266,33.04699514858734,78.4691406,0.38654297432014845,78.85568357432015,78.08259762567985
558.0,0.586771235690685,0.03484020042138143,42.7,5.250396810400779,0.6216114361120665,0.5519310352693035,47.95039681040078,37.44960318959922,79.0714844,0.5449309987439184,79.61641539874392,78.52655340125608
567.0,0.5657525145856198,0.021202458998670657,38.5,6.786424357167444,0.5869549735842905,0.5445500555869491,45.28642435716745,31.713575642832556,79.4996094,0.6917664522885035,80.1913758522885,78.80784294771149
576.0,0.5756552303035278,0.025656221327413697,39.6,3.238655413730965,0.6013114516309416,0.5499990089761141,42.83865541373097,36.361344586269034,80.1132812,0.8540196115792402,80.96730081157925,79.25926158842076
585.0,0.5966386337939185,0.03236064229800678,47.9,2.8848262031225076,0.6289992760919252,0.5642779914959117,50.784826203122506,45.01517379687749,80.4105469,0.6860051702178747,81.09655207021787,79.72454172978213
594.0,0.6011680744995829,0.016073991776334264,36.3,3.6224607965059086,0.6172420662759172,0.5850940827232486,39.9224607965059,32.67753920349409,81.0195313,0.9398914401519463,81.95942274015195,80.07963985984804
603.0,0.6113131158985198,0.015750399736678675,44.1,4.483302354291979,0.6270635156351985,0.5955627161618411,48.58330235429198,39.61669764570802,81.7882813,0.5982695529493652,82.38655085294936,81.19001174705063
612.0,0.601408177689882,0.01611755499237259,41.7,8.83238988672438,0.6175257326822545,0.5852906226975094,50.53238988672438,32.867610113275624,82.0558594,0.7727400705082894,82.8285994705083,81.28311932949171
621.0,0.6112314697878901,0.016075439630097735,41.0,2.160246899469287,0.6273069094179878,0.5951560301577924,43.160246899469286,38.839753100530714,82.9589845,0.7788837550037373,83.73786825500373,82.18010074499627
630.0,0.6163073003815953,0.021366962696311508,48.1,5.546770832355224,0.6376742630779069,0.5949403376852838,53.64677083235522,42.55322916764478,83.3249999,1.0743896564349091,84.3993895564349,82.25061024356509
639.0,0.6112556127132848,0.015723508230077732,38.4,5.541760650832108,0.6269791209433625,0.595532104483207,43.94176065083211,32.85823934916789,85.7515624,1.9017571214542146,87.65331952145421,83.84980527854579
648.0,0.6315148173074704,0.03558166145870038,45.2,3.521363372331802,0.6670964787661707,0.59593315584877,48.72136337233181,41.6786366276682,85.482422,2.0250432500713003,87.5074652500713,83.4573787499287
657.0,0.6616428747016471,0.01620118602789798,46.2,8.854377448471462,0.6778440607295451,0.6454416886737491,55.05437744847146,37.34562255152854,87.0882813,1.589560854526533,88.67784215452654,85.49872044547347
666.0,0.6620337756001391,0.016334567856208126,38.9,2.766867462592951,0.6783683434563472,0.645699207743931,41.66686746259295,36.13313253740705,87.8960937,0.7691602744125934,88.6652539744126,87.1269334255874
675.0,0.6670955891080667,0.021425215053878892,47.9,4.1486276177925525,0.6885208041619455,0.6456703740541878,52.04862761779255,43.75137238220745,87.6617186,1.7678457088758373,89.42956430887584,85.89387289112416
684.0,0.6625030857045203,0.01593365976172997,45.2,7.800284895082003,0.6784367454662503,0.6465694259427903,53.000284895082004,37.399715104918,86.027344,2.047990421961544,88.07533442196154,83.97935357803846
693.0,0.682113214302808,0.0269472917252635,41.6,2.0110804171997807,0.7090605060280715,0.6551659225775446,43.61108041719978,39.58891958280022,86.6277342,1.7379373555987956,88.36567155559881,84.8897968444012
702.0,0.6770198375044856,0.026258847571030624,49.6,3.9496835316262997,0.7032786850755162,0.650760989933455,53.5496835316263,45.6503164683737,88.0792968,2.2781047732941326,90.35740157329413,85.80119202670586
711.0,0.6966132227913476,0.021245122586084485,43.6,5.738757124441959,0.7178583453774321,0.6753681002052632,49.33875712444196,37.86124287555804,87.8703124,2.002201890198566,89.87251429019857,85.86811050980144
720.0,0.7027768279018346,0.015579197662928628,43.9,1.7919573407620817,0.7183560255647632,0.687197630238906,45.69195734076208,42.10804265923792,87.6742187,1.0113930424559157,88.68561174245592,86.66282565754408
729.0,0.7072698243078775,0.0008805009669587017,51.6,3.9496835316262997,0.7081503252748362,0.7063893233409189,55.5496835316263,47.6503164683737,91.2476563,2.0749613607722943,93.3226176607723,89.17269493922771
738.0,0.7123826710972935,0.028629475886115988,41.8,4.638007234913623,0.7410121469834094,0.6837531952111775,46.43800723491362,37.161992765086374,93.0574218,0.47563678678233273,93.53305858678233,92.58178501321767
747.0,0.7228423544962425,0.024603926182600645,43.9,3.4140233677518315,0.7474462806788431,0.6982384283136418,47.31402336775183,40.48597663224817,91.9800781,2.7195466522853255,94.69962475228533,89.26053144771467
756.0,0.7423581054026727,0.024284855418458692,54.9,4.508017549014447,0.7666429608211314,0.718073249984214,59.408017549014446,50.39198245098555,91.7859374,2.8793557126265514,94.66529311262654,88.90658168737345
765.0,0.7782187020929996,0.04290683190497562,43.4,7.3363630105265525,0.8211255339979752,0.735311870188024,50.73636301052655,36.063636989473444,94.6437503,2.244441947739103,96.8881922477391,92.39930835226089
774.0,0.8136970012856182,0.03764441523949982,47.3,4.083843505544474,0.851341416525118,0.7760525860461184,51.38384350554447,43.216156494455525,94.5707032,2.06144876276574,96.63215196276573,92.50925443723426
783.0,0.7977244684007019,0.03158659441516257,53.6,4.526465385804788,0.8293110628158644,0.7661378739855393,58.12646538580479,49.07353461419521,95.088672,2.1267170959680244,97.21538909596802,92.96195490403198
792.0,0.8082911879057064,0.0012797546687644868,45.1,7.44535649471087,0.8095709425744709,0.8070114332369419,52.54535649471087,37.65464350528913,93.8339843,2.5223503243602012,96.3563346243602,91.3116339756398
801.0,0.802963945508236,0.016637728045769563,47.1,5.021066730398144,0.8196016735540056,0.7863262174624664,52.12106673039815,42.078933269601855,95.7691407,2.4045172965426755,98.17365799654267,93.36462340345732
810.0,0.8238037419912871,0.024126065487650207,55.6,5.541760650832108,0.8479298074789373,0.799677676503637,61.14176065083211,50.05823934916789,93.7121094,1.7135159876464015,95.4256253876464,91.9985934123536
819.0,0.8236585509905126,0.0246340822119529,44.9,4.954235000930461,0.8482926332024654,0.7990244687785597,49.85423500093046,39.94576499906954,95.1906252,1.7178401314278862,96.90846533142789,93.47278506857211
828.0,0.8135900690976996,0.01621979704086131,48.1,4.306326095924976,0.8298098661385609,0.7973702720568383,52.406326095924975,43.79367390407503,95.73125,1.9469570951458244,97.67820709514582,93.78429290485418
837.0,0.8228545636986382,0.024769959960888054,57.5,4.453463071962463,0.8476245236595262,0.7980846037377501,61.95346307196246,53.04653692803754,97.1652344,3.1014820982074647,100.26671649820747,94.06375230179253
846.0,0.8128976518928539,0.01597920399914005,46.6,7.604092465391398,0.828876855891994,0.7969184478937138,54.2040924653914,38.995907534608605,96.8890627,1.6973945964504311,98.58645729645043,95.19166810354956
855.0,0.8382662514864933,0.02583840018834152,49.9,3.5418137224371984,0.8641046516748347,0.8124278512981518,53.441813722437196,46.3581862775628,100.2351561,2.15075206904471,102.38590816904471,98.08440403095528
864.0,0.8487254087929614,0.03166667979695514,57.6,5.037636129950016,0.8803920885899166,0.8170587289960063,62.63763612995002,52.562363870049985,101.4746093,2.411957027392028,103.88656632739203,99.06265227260796
873.0,0.9044697205012199,0.028136149652735105,48.0,8.844332774281066,0.932605870153955,0.8763335708484847,56.844332774281064,39.155667225718936,99.9710936,1.6291368847581842,101.60023048475819,98.34195671524182
882.0,0.9092877202085219,0.00110577640655448,50.8,2.0976176963403033,0.9103934966150764,0.9081819438019674,52.8976176963403,48.7023823036597,99.8472656,1.5817085690570463,101.42897416905704,98.26555703094296
891.0,0.9143508162989746,0.028406991283791844,54.7,5.696977756280567,0.9427578075827665,0.8859438250151828,60.39697775628057,49.003022243719435,100.1152343,1.6465317269370963,101.7617660269371,98.4687025730629
900.0,0.918941356195137,0.02117100430703612,47.2,7.7430972843917925,0.9401123605021731,0.8977703518881008,54.9430972843918,39.45690271560821,104.6605469,1.9004488252636214,106.56099572526362,102.76009807473638


==> navigation_experiment/data/s1_a_star_no_sas_experiment_processed.csv <==
nodes,mean_time,std_time,mean_action_count,std_action_count,mean_time_plus_std,mean_time_minus_std,mean_action_count_plus_std,mean_action_count_minus_std,mean_peak_memory,std_peak_memory,mean_peak_memory_plus_std,mean_peak_memory_minus_std
9.0,0.09116196049726569,0.021342555595865585,3.9,0.5676462121975467,0.11250451609313128,0.0698194049014001,4.467646212197547,3.332353787802453,5.6949218,7.063721387871643,12.758643187871645,-1.368799587871643
18.0,0.08589826520765201,0.024304455911903708,6.7,0.48304589153964794,0.11020272111955572,0.0615938092957483,7.183045891539648,6.216954108460352,6.0746094,5.85750135965994,11.93211075965994,0.21710804034005982
27.0,0.09625665019266308,0.016020281621791088,8.3,0.8232726023485646,0.11227693181445417,0.08023636857087199,9.123272602348566,7.476727397651436,10.6101563,4.73379250259193,15.34394880259193,5.87636379740807
36.0,0.1010358010942582,0.00014119274237387076,8.7,1.2516655570345725,0.10117699383663208,0.10089460835188434,9.951665557034572,7.448334442965427,9.4687502,5.438001260899241,14.90675146089924,4.03074893910076
45.0,0.10109126419993117,0.00022456212752244536,9.0,1.9436506316151,0.10131582632745362,0.10086670207240872,10.9436506316151,7.0563493683849,13.0910156,4.996468889357323,18.087484489357323,8.094546710642678
54.0,0.10115453920443543,0.00028326299268952417,10.4,0.9660917830792959,0.10143780219712495,0.10087127621174591,11.366091783079296,9.433908216920704,16.9156252,3.5577133843120765,20.473338584312078,13.357911815687924
63.0,0.10113863040460273,0.00019243729410053454,12.2,0.9189365834726815,0.10133106769870327,0.1009461931105022,13.118936583472681,11.281063416527317,17.7304687,3.4514160679541392,21.181884767954138,14.279052632045861
72.0,0.10107060000300408,6.295428096998984e-05,14.5,1.7795130420052185,0.10113355428397407,0.10100764572203409,16.27951304200522,12.720486957994781,16.8230468,2.9936992822683743,19.816746082268374,13.829347517731627
81.0,0.10116110510425642,0.00019721809085403063,15.8,1.398411797560202,0.10135832319511046,0.10096388701340239,17.1984117975602,14.401588202439799,17.6773438,6.256584639807742,23.93392843980774,11.420759160192258
90.0,0.10114146550768055,0.00015092053507203111,16.5,1.35400640077266,0.10129238604275258,0.10099054497260852,17.85400640077266,15.14599359922734,18.8500001,6.897746987817309,25.74774708781731,11.952253112182689
99.0,0.10144907700596377,0.0006248663967473178,17.4,2.0655911179772892,0.10207394340271109,0.10082421060921645,19.465591117977286,15.334408882022709,21.8304689,7.4189698979187195,29.24943879791872,14.41149900208128
108.0,0.10139424200751819,0.0005966780636647523,16.9,1.5951314818673865,0.10199092007118295,0.10079756394385343,18.495131481867386,15.304868518132611,25.3871094,8.142128410401357,33.529237810401355,17.244980989598645
117.0,0.10112155390670523,6.15690015951688e-05,17.6,1.6465452046971292,0.1011831229083004,0.10105998490511006,19.24654520469713,15.953454795302871,28.5390626,0.625252080240922,29.164314680240924,27.91381051975908
126.0,0.10113307480351068,6.642733674915747e-05,17.1,1.1005049346146119,0.10119950214025984,0.10106664746676151,18.200504934614614,15.99949506538539,32.2808594,4.522553447130361,36.80341284713036,27.758305952869637
135.0,0.10121710041421465,0.00022669146160568177,16.1,1.449137674618944,0.10144379187582034,0.10099040895260897,17.549137674618944,14.650862325381057,37.7656249,2.0575357300377797,39.823160630037776,35.70808916996222
144.0,0.10131415679352358,0.0003875689956394649,16.7,3.3349995835415367,0.10170172578916305,0.10092658779788412,20.034999583541534,13.365000416458463,38.5285155,0.08715301332873004,38.61566851332873,38.44136248667127
153.0,0.10114635609206743,4.645114951771979e-05,16.9,4.383048152953731,0.10119280724158515,0.10109990494254971,21.28304815295373,12.516951847046268,38.184375,1.4831212835616499,39.667496283561654,36.70125371643835
162.0,0.10110900609288365,7.172891772313382e-05,21.8,1.1352924243950935,0.10118073501060679,0.1010372771751605,22.935292424395094,20.664707575604908,37.773828,2.967033106712158,40.74086110671216,34.806794893287844
171.0,0.10112709128297866,3.2471617293575035e-05,19.0,1.632993161855452,0.10115956290027223,0.10109461966568509,20.632993161855453,17.367006838144547,38.7613282,0.06550509639850809,38.82683329639851,38.69582310360149
180.0,0.10122699009953066,0.00030779953068354093,19.0,4.666666666666667,0.1015347896302142,0.10091919056884713,23.666666666666668,14.333333333333332,38.7917967,0.1438557975335408,38.93565249753354,38.64794090246646
189.0,0.10125853078789078,0.0002750403445564277,25.2,2.2010098692292237,0.10153357113244721,0.10098349044333435,27.401009869229224,22.998990130770775,38.8085937,0.09249373219251135,38.90108743219251,38.716099967807494
198.0,0.10143964309245349,0.0007476276489744095,21.4,1.505545305418162,0.10218727074142789,0.10069201544347908,22.905545305418162,19.894454694581835,38.8773436,0.08789191816998915,38.96523551816999,38.789451681830016
207.0,0.1012884788098745,0.0002940056729058451,20.2,2.6583202716502514,0.10158248448278034,0.10099447313696866,22.85832027165025,17.54167972834975,38.9910157,0.07663617366644387,39.06765187366644,38.914379526333555
216.0,0.10127035560435615,0.0003022150750139478,25.8,1.6193277068654826,0.1015725706793701,0.1009681405293422,27.419327706865484,24.180672293134517,39.0074218,0.07194411826132827,39.07936591826133,38.935477681738675
225.0,0.1011499254964292,6.023093328702163e-05,23.2,1.5491933384829668,0.10121015642971623,0.10108969456314218,24.749193338482968,21.65080666151703,39.1664062,0.13337541019060148,39.2997816101906,39.033030789809395
234.0,0.10116168810636736,4.377237754279036e-05,22.4,4.4522154285504,0.10120546048391015,0.10111791572882457,26.852215428550398,17.9477845714496,39.2101562,0.09367410655007878,39.303830306550076,39.116482093449925
243.0,0.10114708710461855,5.0173272213534864e-05,26.8,2.1499353995462798,0.10119726037683208,0.10109691383240502,28.94993539954628,24.65006460045372,39.2503905,0.11124169927509689,39.3616321992751,39.139148800724904
252.0,0.10112699769088067,7.128503075128824e-05,23.0,2.6246692913372702,0.10119828272163196,0.10105571266012937,25.62466929133727,20.37533070866273,39.3992187,0.10569838878836114,39.50491708878836,39.29352031121164
261.0,0.10122077530249954,0.000242617864472955,25.4,5.719362823873924,0.10146339316697249,0.10097815743802659,31.11936282387392,19.680637176126076,39.3730469,0.10404027723002324,39.47708717723002,39.26900662276998
270.0,0.10120580960065126,7.439918225370226e-05,23.9,3.1780497164141406,0.10128020878290496,0.10113141041839756,27.07804971641414,20.72195028358586,39.5148437,0.09390894119429398,39.60875264119429,39.42093475880571
279.0,0.10134680859046057,0.00039723251548963456,23.0,4.422166387140533,0.1017440411059502,0.10094957607497093,27.422166387140532,18.577833612859468,39.4523438,0.13882665815949544,39.591170458159496,39.31351714184051
288.0,0.10134603620972485,0.0002951190378784034,28.1,3.0349812373573433,0.10164115524760325,0.10105091717184644,31.134981237357344,25.06501876264266,39.2726564,0.5134958402052001,39.786152240205205,38.7591605597948
297.0,0.101208833407145,0.0002903019278574717,21.7,1.4944341180973262,0.10149913533500247,0.10091853147928752,23.194434118097327,20.205565881902672,39.3503904,0.22200472955732747,39.57239512955733,39.128385670442675
306.0,0.101267625100445,0.000273645236432244,31.3,1.888562063228706,0.10154127033687724,0.10099397986401276,33.18856206322871,29.411437936771296,39.3183594,0.11463152656054064,39.43299092656054,39.203727873439455
315.0,0.10130428211414255,0.0004069309655016045,26.5,4.576510072581994,0.10171121307964416,0.10089735114864094,31.076510072581993,21.923489927418007,39.4945312,0.08796921834849071,39.58250041834849,39.40656198165151
324.0,0.10116106980713084,5.8434839101126225e-05,34.3,1.1595018087284057,0.10121950464623197,0.10110263496802971,35.459501808728405,33.14049819127159,39.3441408,0.11623513714573994,39.46037593714574,39.227905662854255
333.0,0.10118776060407982,4.6876136757358445e-05,25.3,2.5407785333546005,0.10123463674083717,0.10114088446732246,27.8407785333546,22.7592214666454,39.3296875,0.24758213336285,39.577269633362846,39.08210536663715
342.0,0.10142506338888779,0.0004669669739878303,33.7,2.406010991015812,0.10189203036287563,0.10095809641489996,36.106010991015815,31.29398900898419,39.5070312,0.10306714875674221,39.61009834875674,39.40396405124326
351.0,0.10131825248245149,0.0003672908344106071,26.2,4.565571644870382,0.1016855433168621,0.10095096164804089,30.76557164487038,21.634428355129618,39.4039061,0.11630444177765169,39.52021054177765,39.28760165822235
360.0,0.10128663649666123,0.00025397422251200504,35.1,2.923088169119167,0.10154061071917322,0.10103266227414923,38.02308816911917,32.17691183088083,39.5171875,0.18515425778358127,39.70234175778358,39.33203324221642
369.0,0.10130452640587465,0.0002965598478341693,27.9,4.408325456829762,0.10160108625370881,0.10100796655804048,32.30832545682976,23.491674543170237,39.5070314,0.16695941165125525,39.67399081165126,39.34007198834875
378.0,0.10122349329758436,0.00014500302817571805,36.1,2.8067379246694513,0.10136849632576007,0.10107849026940864,38.90673792466945,33.29326207533055,39.6425781,0.17469535968616245,39.81727345968616,39.46788274031384
387.0,0.10123557719634846,0.00020152378635065476,28.2,1.4757295747452437,0.10143710098269912,0.1010340534099978,29.675729574745244,26.724270425254755,39.6660156,0.144750952571957,39.810766552571955,39.52126464742805
396.0,0.10139291238738224,0.0004316006150569436,34.7,2.6267851073127395,0.10182451300243918,0.1009613117723253,37.326785107312745,32.07321489268726,39.7289063,0.2645261354678715,39.99343243546787,39.46438016453213
405.0,0.1012050001998432,0.00015236182558186782,28.2,3.552776691859794,0.10135736202542507,0.10105263837426133,31.752776691859793,24.647223308140205,39.9300779,0.31510656925746744,40.24518446925747,39.614971330742534
414.0,0.10137770579895004,0.0003851679215815242,34.9,3.6040101122068027,0.10176287372053157,0.10099253787736852,38.5040101122068,31.295989887793198,39.9527343,0.3772109337372127,40.32994523373721,39.57552336626279
423.0,0.10119517059065401,5.526944949771082e-05,28.9,4.383048152953731,0.10125044004015173,0.1011399011411563,33.28304815295373,24.51695184704627,39.8644531,0.39052089322437916,40.254973993224375,39.47393220677562
432.0,0.10116825449513271,3.823666371641974e-05,35.8,2.2010098692292237,0.10120649115884914,0.10113001783141629,38.00100986922922,33.59899013077077,39.9964845,0.354403170345191,40.350887670345195,39.64208132965481
441.0,0.10122479479759931,0.00019250952807335254,26.8,0.9189365834726815,0.10141730432567267,0.10103228526952596,27.718936583472683,25.88106341652732,39.9875001,0.3260401756489699,40.31354027564897,39.66145992435103
450.0,0.10123831969685852,0.00011098447202439001,34.7,2.9832867780352594,0.10134930416888291,0.10112733522483414,37.68328677803526,31.716713221964742,40.0511718,0.29671767818052963,40.34788947818053,39.75445412181947
459.0,0.10132546619861386,0.00035906444528653863,30.1,7.140650452787119,0.1016845306439004,0.10096640175332733,37.24065045278712,22.95934954721288,40.1011719,0.2536720645875301,40.35484396458753,39.847499835412464
468.0,0.10129619250074029,0.00029975916957414225,33.6,4.060651288757616,0.10159595167031443,0.10099643333116615,37.66065128875762,29.539348711242386,40.055078,0.26598508793372433,40.32106308793372,39.78909291206628
477.0,0.10127545619034209,0.0003205938689553744,34.3,8.042249547096743,0.10159605005929746,0.10095486232138672,42.34224954709674,26.257750452903252,40.2140624,0.1348621307642241,40.34892453076423,40.07920026923578
486.0,0.10115257170400582,7.129547899655091e-05,29.3,3.2335051500740732,0.10122386718300237,0.10108127622500927,32.53350515007408,26.066494849925927,39.8101563,0.46166233056785594,40.27181863056786,39.34849396943215
495.0,0.10122948179487139,0.0002057237074358033,37.6,4.273952113286562,0.1014352055023072,0.10102375808743558,41.87395211328656,33.32604788671344,40.0671874,0.31764322071860573,40.38483062071861,39.74954417928139
504.0,0.10122091150842608,0.00010912067735809393,28.0,2.581988897471611,0.10133003218578417,0.10111179083106799,30.58198889747161,25.41801110252839,39.6734375,0.3224026072931005,39.9958401072931,39.3510348927069
513.0,0.10122700910433195,0.00023085454401682427,38.0,3.681787005729087,0.10145786364834877,0.10099615456031513,41.681787005729085,34.318212994270915,40.0296873,0.4545342336187058,40.48422153361871,39.57515306638129
522.0,0.10118813040317036,0.0001592150185428202,29.6,5.316640543300503,0.10134734542171318,0.10102891538462754,34.9166405433005,24.2833594566995,39.85,0.512171349992906,40.362171349992906,39.3378286500071
531.0,0.10128969420911745,0.0003113683822822479,34.6,3.777124126457412,0.1016010625913997,0.10097832582683519,38.37712412645741,30.82287587354259,40.0800781,0.21874412330922696,40.29882222330923,39.86133397669077
540.0,0.10123841090244241,0.00016770829852466308,44.2,2.440400695696417,0.10140611920096708,0.10107070260391775,46.64040069569642,41.759599304303585,40.1871093,0.13737389178366036,40.32448319178366,40.04973540821634
549.0,0.10116763209807686,6.188617742707125e-05,31.6,3.025814858109391,0.10122951827550393,0.10110574592064979,34.62581485810939,28.57418514189061,40.1832033,0.10753747323096248,40.290740773230965,40.07566582676904
558.0,0.10116800880641677,8.287226979736537e-05,39.7,4.715223571935199,0.10125088107621413,0.10108513653661941,44.4152235719352,34.984776428064805,40.0589844,0.2716048690539668,40.33058926905397,39.78737953094603
567.0,0.10127080130623653,0.0002387182219425877,34.8,7.583608053631933,0.10150951952817912,0.10103208308429394,42.38360805363193,27.216391946368063,40.0359375,0.32285782662867096,40.35879532662867,39.71307967337133
576.0,0.10653756901156157,0.01587058738378539,36.2,3.190262963734773,0.12240815639534697,0.09066698162777617,39.39026296373478,33.00973703626523,40.2308594,0.27283177240001505,40.50369117240002,39.95802762759998
585.0,0.10651038749492728,0.01577717134993371,43.9,2.4244128727957577,0.12228755884486099,0.09073321614499356,46.324412872795754,41.47558712720424,40.0546875,0.41417704914478054,40.46886454914478,39.64051045085522
594.0,0.10119202018831856,9.115594221068002e-05,31.5,3.100179206289712,0.10128317613052924,0.10110086424610788,34.60017920628971,28.399820793710287,40.2835937,0.10911420415636919,40.39270790415637,40.17447949584363
603.0,0.13156264499993994,0.02579744083742709,40.7,5.1650535116083525,0.15736008583736705,0.10576520416251285,45.86505351160835,35.534946488391654,39.9730469,0.396746326513681,40.36979322651368,39.57630057348632
612.0,0.1264771366142668,0.026652285539021617,37.0,8.894442709417556,0.1531294221532884,0.09982485107524518,45.894442709417554,28.105557290582446,40.2218753,0.2417166060111855,40.46359190601119,39.98015869398881
621.0,0.12642393870046362,0.026615448019448578,36.9,3.5103022978402048,0.15303938671991218,0.09980849068101504,40.410302297840204,33.38969770215979,40.1769531,0.3970565867254945,40.574009686725496,39.7798965132745
630.0,0.13644260051078164,0.024339906023878838,45.2,4.661902329879224,0.16078250653466047,0.1121026944869028,49.86190232987923,40.53809767012078,40.1917967,0.4174532484195215,40.60924994841952,39.77434345158048
639.0,0.12662115129642187,0.02623035162808328,32.7,3.8311588035185618,0.15285150292450517,0.1003907996683386,36.531158803518565,28.86884119648144,40.4417969,0.4254821907562841,40.867279090756284,40.016314709243716
648.0,0.15179826539824717,0.0003902070423623541,41.0,3.5901098714230026,0.15218847244060954,0.1514080583558848,44.590109871423,37.409890128577,40.08125,0.6624336700285965,40.743683670028595,39.4188163299714
657.0,0.1465693954960443,0.015702710806478583,38.9,9.538809615926343,0.1622721063025229,0.13086668468956572,48.438809615926345,29.361190384073655,40.2874999,0.3131568293038739,40.60065672930387,39.97434307069613
666.0,0.1516842658922542,0.00038697474990724806,32.5,3.1710495984067415,0.15207124064216146,0.15129729114234694,35.67104959840674,29.328950401593257,40.2203124,0.38637094238775255,40.60668334238775,39.83394145761225
675.0,0.1515563714900054,0.0001078369227304915,43.2,4.541169697580374,0.1516642084127359,0.1514485345672749,47.741169697580375,38.65883030241963,40.1371092,0.3767521934469215,40.513861393446916,39.76035700655308
684.0,0.1518815814924892,0.00040031193674126066,40.1,9.585289655392673,0.15228189342923046,0.15148126955574795,49.68528965539267,30.51471034460733,40.1292967,0.47835021768761526,40.60764691768761,39.650946482312385
693.0,0.1515244767884724,7.631132327597158e-05,36.8,3.359894178227774,0.15160078811174837,0.1514481654651964,40.15989417822777,33.44010582177222,40.2222657,0.48292178477081915,40.70518748477082,39.739343915229185
702.0,0.15166982599766926,0.00011509110833071878,45.8,3.5839146815241634,0.15178491710599998,0.15155473488933854,49.38391468152416,42.216085318475834,40.2242186,0.4063885672870239,40.630607167287025,39.817830032712976
711.0,0.15177782149403357,0.00036770065385029096,37.1,7.01506315802724,0.15214552214788385,0.1514101208401833,44.11506315802724,30.084936841972763,39.7953123,0.39059536298694103,40.18590766298694,39.404716937013056
720.0,0.1516839687945321,0.00017998819511912378,40.8,2.2010098692292237,0.15186395698965124,0.15150398059941297,43.00100986922922,38.59899013077077,39.8773438,0.3108093052320737,40.188153105232075,39.56653449476792
729.0,0.15174420650000683,0.00026946437299037786,47.8,4.022160834399561,0.15201367087299722,0.15147474212701645,51.82216083439956,43.77783916560043,39.7031248,0.3602937365622051,40.0634185365622,39.34283106343779
738.0,0.1516338068875484,0.00012308325928115583,36.2,4.442221666388715,0.15175689014682955,0.15151072362826726,40.64222166638872,31.757778333611288,39.6636719,0.22867371192521374,39.89234561192521,39.434998188074786
747.0,0.1515897517965641,0.0001266469968632298,40.4,4.835057163858332,0.15171639879342733,0.15146310479970085,45.23505716385833,35.56494283614167,40.2738281,0.7392588804676761,41.013086980467676,39.53456921953233
756.0,0.15175825838814488,0.0003464618788411408,50.8,3.457680661303984,0.15210472026698602,0.15141179650930375,54.25768066130398,47.342319338696015,39.7410156,0.31162559992586536,40.052641199925866,39.42939000007413
765.0,0.152462585788453,0.0013571511471649382,37.7,7.746683878351504,0.15381973693561796,0.15110543464128806,45.44668387835151,29.9533161216485,41.1175781,1.6844727256843077,42.80205082568431,39.433105374315694
774.0,0.15182263650349342,0.00028908930243058483,42.3,4.78539444560216,0.152111725805924,0.15153354720106285,47.085394445602155,37.51460555439784,43.0289063,2.2513738923722437,45.280280192372246,40.77753240762776
783.0,0.15174286210676655,0.0001628403943125783,50.1,4.306326095924976,0.15190570250107913,0.15158002171245397,54.406326095924975,45.79367390407503,42.7867186,2.55286197005462,45.33958057005462,40.23385662994538
792.0,0.15190200039069168,0.0005660647928221809,40.1,8.089087299153924,0.15246806518351386,0.1513359355978695,48.189087299153925,32.01091270084608,42.633594,2.6688449580182314,45.302438958018236,39.96474904198177
801.0,0.15173392719007098,0.00014536759098774082,42.9,4.1486276177925525,0.15187929478105872,0.15158855959908324,47.04862761779255,38.75137238220745,44.4804688,1.5341127644206602,46.01458156442066,42.946356035579335
810.0,0.15234643211588264,0.001085048627188637,51.9,4.976611966656298,0.15343148074307128,0.151261383488694,56.8766119666563,46.9233880333437,44.357422,1.662696015279201,46.0201180152792,42.6947259847208
819.0,0.15180759810609742,0.00029054436085798764,38.6,7.198765326236314,0.1520981424669554,0.15151705374523944,45.798765326236314,31.40123467376369,44.9898437,1.6766438742808036,46.66648757428081,43.313199825719195
828.0,0.15187841370352545,0.00035752380154336055,43.5,6.620674688680402,0.1522359375050688,0.1515208899019821,50.1206746886804,36.8793253113196,45.6699219,0.14875965024043206,45.81868155024043,45.52116224975957
837.0,0.15183930029161274,0.0002949673547420777,53.9,3.9001424475410014,0.15213426764635482,0.15154433293687067,57.800142447541,49.999857552459,45.8105469,0.1013326648897362,45.91187956488974,45.70921423511026
846.0,0.15171572549152187,9.071617660531605e-05,42.0,7.831560082980487,0.15180644166812718,0.15162500931491657,49.83156008298049,34.16843991701951,45.8949217,0.03615250583922982,45.93107420583923,45.858769194160764
855.0,0.15174941428704186,8.248839812136372e-05,45.3,4.3982319680121975,0.15183190268516322,0.1516669258889205,49.698231968012195,40.9017680319878,45.9425781,0.08953278315846103,46.03211088315846,45.85304531684154
864.0,0.15172707980382255,0.00012486238906292562,54.3,4.4484703987875305,0.15185194219288548,0.15160221741475963,58.748470398787525,49.85152960121247,46.0249999,0.12836166624507203,46.15336156624507,45.89663823375493
873.0,0.15179789960384368,0.000267240683678882,42.7,9.262229153335005,0.15206514028752258,0.1515306589201648,51.96222915333501,33.437770846664996,46.0132812,0.22297362872311932,46.23625482872312,45.790307571276884
882.0,0.15168398619280196,0.00011598536496648719,46.5,1.9578900207451218,0.15179997155776845,0.15156800082783548,48.45789002074512,44.54210997925488,46.0960936,0.21255641438670678,46.30865001438671,45.8835371856133
891.0,0.15195015890640207,0.0006746514821357167,51.7,5.478239782184704,0.15262481038853778,0.15127550742426635,57.178239782184704,46.2217602178153,46.2175782,0.14026347289836757,46.35784167289837,46.07731472710163
900.0,0.15184281911351719,0.00020888910025228913,42.7,9.117138927438926,0.15205170821376948,0.1516339300132649,51.81713892743893,33.58286107256107,46.1816406,0.1893556506836338,46.37099625068363,45.99228494931637


==> navigation_experiment/data/s1_eager_experiment_processed.csv <==
nodes,mean_time,std_time,mean_action_count,std_action_count,mean_time_plus_std,mean_time_minus_std,mean_action_count_plus_std,mean_action_count_minus_std,mean_peak_memory,std_peak_memory,mean_peak_memory_plus_std,mean_peak_memory_minus_std
9.0,0.10118663238827139,0.00024550052794617317,5.6,1.0749676997731399,0.10143213291621755,0.10094113186032522,6.6749676997731395,4.52503230022686,38.7164063,0.27685847125885277,38.99326477125886,38.43954782874115
18.0,0.10111349030048586,7.007089141012731e-05,7.9,0.31622776601683794,0.10118356119189599,0.10104341940907573,8.216227766016837,7.583772233983162,38.8199218,0.3464541735162741,39.166375973516274,38.47346762648373
27.0,0.1013151754043065,0.0005657301448845961,10.6,1.505545305418162,0.10188090554919109,0.10074944525942191,12.105545305418161,9.094454694581838,38.473828,0.5563813510939339,39.03020935109393,37.917446648906065
36.0,0.10113532249815763,9.134738181532826e-05,10.4,1.3498971154211057,0.10122666987997296,0.10104397511634229,11.749897115421106,9.050102884578894,38.6316407,0.3718583011979014,39.0034990011979,38.259782398802095
45.0,0.15147004719474352,0.0002479115803508647,11.4,2.0110804171997807,0.1517179587750944,0.15122213561439266,13.41108041719978,9.38891958280022,38.6738281,0.27690181858094254,38.95072991858095,38.396926281419056
54.0,0.15158619669382462,0.00028412711227201646,13.2,1.4757295747452437,0.15187032380609664,0.1513020695815526,14.675729574745244,11.724270425254755,38.8308594,0.26309853784136966,39.093957937841374,38.56776086215863
63.0,0.15156778200762347,0.00015994030259044173,15.0,1.632993161855452,0.15172772231021392,0.15140784170503302,16.632993161855453,13.367006838144547,40.8265625,2.342641682531603,43.1692041825316,38.4839208174684
72.0,0.15177992500248366,0.0003797340134245106,17.8,2.2997584414213788,0.15215965901590817,0.15140019098905916,20.09975844142138,15.500241558578622,43.9734376,0.21046905711249425,44.183906657112495,43.7629685428875
81.0,0.15161339929909445,0.00030436741378727663,18.9,1.9119507199599983,0.15191776671288174,0.15130903188530717,20.811950719959995,16.988049280040002,44.3031248,0.3036071608450632,44.60673196084506,43.99951763915494
90.0,0.15170371099957264,0.0002736227811127147,18.9,1.8529256146249728,0.15197733378068534,0.15143008821845994,20.75292561462497,17.047074385375026,44.2378907,0.10464477626400903,44.34253547626401,44.13324592373599
99.0,0.1515686342085246,0.00023326477005639534,19.6,2.836272984824353,0.15180189897858098,0.1513353694384682,22.436272984824356,16.763727015175647,44.6558594,0.10945981765946917,44.76531921765947,44.54639958234053
108.0,0.1517885992943775,0.000257731565902291,19.4,1.429840705968481,0.15204633086027977,0.1515308677284752,20.82984070596848,17.970159294031518,45.2765625,0.11483171563954873,45.391394215639544,45.16173078436045
117.0,0.1767608112015296,0.02641442483025381,20.2,1.1352924243950935,0.2031752360317834,0.1503463863712758,21.335292424395092,19.064707575604906,45.6878906,0.13484523049465086,45.82273583049465,45.553045369505355
126.0,0.20204693850246258,0.00031374263493969527,19.6,1.3498971154211057,0.20236068113740227,0.2017331958675229,20.949897115421106,18.250102884578897,46.3453125,0.40318876056927544,46.74850126056928,45.94212373943072
135.0,0.20196543660131283,0.00028260401360257696,18.9,1.5951314818673865,0.20224804061491541,0.20168283258771025,20.495131481867386,17.30486851813261,47.2941407,0.46374277925424995,47.75788347925425,46.83039792074575
144.0,0.2020194992015604,0.00018261328138234953,19.8,2.859681411936962,0.20220211248294276,0.20183688592017804,22.659681411936962,16.94031858806304,48.475,0.8657613748872532,49.34076137488726,47.609238625112745
153.0,0.20231043210369534,0.0004394683525205439,21.5,3.5978388574871505,0.20274990045621588,0.2018709637511748,25.09783885748715,17.90216114251285,48.8738281,0.7105869304993898,49.584415030499386,48.16324116950061
162.0,0.20215214150375688,0.00039538846402060535,25.3,1.636391694484477,0.20254752996777747,0.20175675303973628,26.936391694484477,23.663608305515524,50.7910157,0.23477415489929462,51.025789854899294,50.55624154510071
171.0,0.2022429337957874,0.0005018327239736191,22.2,2.3944379994757297,0.202744766519761,0.20174110107181378,24.59443799947573,19.80556200052427,50.5449219,0.5838569346036465,51.128778834603644,49.96106496539635
180.0,0.20733687399770134,0.016223224452150974,22.3,3.973523485382827,0.2235600984498523,0.19111364954555038,26.273523485382828,18.326476514617173,50.0328125,0.3511051339759611,50.38391763397596,49.681707366024035
189.0,0.24236205250490456,0.021355318592846114,28.8,3.552776691859794,0.2637173710977507,0.22100673391205844,32.352776691859795,25.247223308140207,50.0222656,0.5876134368821812,50.60987903688218,49.43465216311782
198.0,0.25263903869199567,0.00037228986773766226,25.4,2.5473297566057065,0.25301132855973335,0.252266748824258,27.947329756605704,22.852670243394293,50.3941406,0.47444606478718393,50.86858666478718,49.91969453521282
207.0,0.2529615065897815,0.0007857139533742197,23.9,3.142893217686178,0.25374722054315574,0.25217579263640727,27.042893217686178,20.75710678231382,50.5453124,0.47134780368645424,51.016660203686456,50.073964596313544
216.0,0.2526929102954455,0.0004225508540927823,29.0,2.449489742783178,0.25311546114953826,0.25227035944135273,31.44948974278318,26.55051025721682,50.6296875,0.9146535451409702,51.544341045140975,49.71503395485903
225.0,0.2526693452964537,0.000498213781144808,26.7,2.5841396591085743,0.25316755907759847,0.2521711315153089,29.284139659108575,24.115860340891423,53.4035157,1.0627904648258177,54.466306164825816,52.34072523517418
234.0,0.258003890508553,0.0159137890662128,26.4,3.438345855527367,0.2739176795747658,0.2420901014423402,29.838345855527365,22.961654144472632,54.1558593,0.4585936959233938,54.61445299592339,53.69726560407661
243.0,0.2833271240873728,0.025933365014454896,30.6,3.238655413730965,0.3092604891018277,0.25739375907291795,33.83865541373097,27.361344586269038,54.6558595,1.2963788367103573,55.95223833671036,53.35948066328964
252.0,0.27291837648372164,0.02603075548869743,26.6,3.7178249316263163,0.29894913197241907,0.2468876209950242,30.31782493162632,22.882175068373684,54.7527343,1.1893174776215187,55.94205177762152,53.56341682237848
261.0,0.29839270131196827,0.015872668356734062,29.7,4.595891885393109,0.31426536966870233,0.2825200329552342,34.29589188539311,25.10410811460689,55.7917968,1.2277975846735398,57.01959438467354,54.56399921532646
270.0,0.3033499186101835,0.0005738450935192318,27.6,3.7178249316263163,0.3039237637037027,0.3027760735166643,31.31782493162632,23.882175068373684,56.2964842,1.1518358356207619,57.44832003562076,55.14464836437924
279.0,0.3030607122054789,0.000509248600605346,27.6,4.6475800154489,0.3035699608060843,0.30255146360487356,32.247580015448904,22.9524199845511,56.8308593,1.3234025399874072,58.154261839987406,55.507456760012595
288.0,0.30319964718655684,0.0003936996762915444,31.4,3.3065591380365986,0.3035933468628484,0.3028059475102653,34.706559138036596,28.0934408619634,58.2179687,1.5199277040013046,59.737896404001305,56.698040995998696
297.0,0.3083923359925393,0.016027866048475444,26.2,2.2997584414213788,0.32442020204101474,0.29236446994406384,28.499758441421378,23.90024155857862,59.4359375,0.6590863163141075,60.09502381631411,58.77685118368589
306.0,0.31850986619247124,0.024523895563876446,35.4,3.438345855527367,0.3430337617563477,0.2939859706285948,38.838345855527365,31.961654144472632,60.1539063,1.1076823727837273,61.26158867278373,59.046223927216275
315.0,0.3133777751994785,0.021020162610419443,30.1,4.629614814791111,0.33439793780989796,0.29235761258905907,34.72961481479111,25.47038518520889,61.326953,0.7900031715212006,62.1169561715212,60.536949828478804
324.0,0.34356898099649696,0.021569398191293648,36.8,1.1352924243950935,0.36513837918779063,0.3219995828052033,37.935292424395094,35.6647075756049,60.6554687,1.338740349521731,61.99420904952173,59.31672835047827
333.0,0.35373617460136303,0.000755122231864452,28.8,1.8737959096740262,0.3544912968332275,0.35298105236949856,30.673795909674027,26.926204090325975,60.6300781,1.3299494093107824,61.960027509310784,59.30012869068921
342.0,0.3586316739034373,0.0161500774237056,37.0,4.242640687119285,0.3747817513271429,0.3424815964797317,41.242640687119284,32.757359312880716,60.6554687,1.270619636968169,61.92608833696817,59.38484906303183
351.0,0.3535547558043618,0.0008880278295319296,31.4,4.971027168615266,0.35444278363389375,0.35266672797482984,36.371027168615264,26.428972831384733,60.9058595,1.4082551052878054,62.314114605287806,59.49760439471219
360.0,0.35903815709170883,0.016019168519707798,39.3,3.3015148038438356,0.37505732561141664,0.343018988572001,42.601514803843834,35.99848519615616,63.6148437,1.3871205692721924,65.0019642692722,62.22772313072781
369.0,0.37888212949037553,0.026621602005052803,31.8,4.442221666388715,0.40550373149542834,0.3522605274853227,36.242221666388716,27.357778333611286,64.2113279,1.1738459342589733,65.38517383425898,63.03748196574103
378.0,0.40413088429486377,0.0006401911499445776,39.6,3.5023801430836525,0.40477107544480834,0.4034906931449192,43.10238014308366,36.097619856916346,64.4078126,0.2538173360987519,64.66162993609875,64.15399526390125
387.0,0.4148988974047825,0.02159707429395212,31.4,2.1186998109427604,0.4364959716987346,0.39330182311083034,33.518699810942756,29.281300189057237,65.7566406,1.0230748777588945,66.7797154777589,64.7335657222411
396.0,0.4450396291096695,0.021511440920552672,37.8,3.0477678535099897,0.46655107003022217,0.4235281881891168,40.847767853509986,34.75223214649001,66.8894532,0.9849485005033173,67.87440170050333,65.90450469949668
405.0,0.44043796170153654,0.02484503207814373,31.8,3.794733192202055,0.4652829937796803,0.4155929296233928,35.59473319220206,28.005266807797945,67.9261718,1.0206465205926853,68.9468183205927,66.90552527940731
414.0,0.4653991969942581,0.02141060182701927,38.7,4.620004810002306,0.48680979882127734,0.4439885951672388,43.32000481000231,34.079995189997696,68.3542968,0.8721586630786093,69.22645546307861,67.48213813692139
423.0,0.45505573650007136,0.023877144088062033,33.5,5.380004130522991,0.4789328805881334,0.43117859241200934,38.88000413052299,28.11999586947701,68.671875,0.9624396330726985,69.6343146330727,67.7094353669273
432.0,0.4655812414945103,0.0214894378561151,38.9,2.960855732160327,0.4870706793506254,0.4440918036383952,41.860855732160324,35.93914426783967,70.2675782,0.6923221347855025,70.9599003347855,69.5752560652145
441.0,0.47532870739232747,0.02605004829409279,31.9,2.1317702607092643,0.5013787556864202,0.44927865909823467,34.031770260709266,29.768229739290735,70.7234374,0.8022160575794196,71.52565345757941,69.92122134242058
450.0,0.49016260789358057,0.04185528755362644,38.9,2.5144029554194813,0.532017895447207,0.44830732033995413,41.41440295541948,36.385597044580514,71.570703,0.4944264098652319,72.06512940986522,71.07627659013477
459.0,0.48991412069299256,0.024553877361822986,35.4,5.699902533279748,0.5144679980548156,0.4653602433311696,41.099902533279746,29.70009746672025,71.9773436,0.6401373157609234,72.61748091576092,71.33720628423907
468.0,0.4748335450014565,0.026644175034636237,37.2,5.116422361159971,0.5014777200360928,0.4481893699668203,42.31642236115997,32.08357763884003,72.3351562,0.8689820015957113,73.20413820159571,71.46617419840429
477.0,0.5003659982932731,0.028872195125775456,39.3,6.717307661721489,0.5292381934190485,0.47149380316749767,46.01730766172149,32.582692338278505,73.0269532,0.7323369123573295,73.75929011235732,72.29461628764267
486.0,0.5106116625946016,0.015822934834678722,33.9,3.0713731999438516,0.5264345974292802,0.49478872775992283,36.97137319994385,30.828626800056146,73.8093753,0.7342106455566261,74.54358594555663,73.07516465444337
495.0,0.499970203085104,0.016278911466712908,40.7,4.001388647846034,0.5162491145518169,0.4836912916183911,44.70138864784604,36.69861135215397,74.2496093,0.708092870788233,74.95770217078824,73.54151642921177
504.0,0.5049579270998947,0.0010788282331139164,34.8,2.440400695696417,0.5060367553330086,0.5038790988667808,37.240400695696415,32.35959930430358,74.7140625,0.5027890769526961,75.21685157695269,74.2112734230473
513.0,0.5051565168017987,0.0006779184959502942,40.3,3.973523485382827,0.5058344352977491,0.5044785983058484,44.273523485382825,36.32647651461717,75.6445313,0.8589903910816913,76.50352169108169,74.7855409089183
522.0,0.5206722245027777,0.024345513524128753,35.2,5.411920998027307,0.5450177380269065,0.496326710978649,40.61192099802731,29.788079001972697,76.2964843,0.5314939100920161,76.82797821009201,75.764990389908
531.0,0.5512794827052858,0.044668568890264715,38.8,2.3944379994757297,0.5959480515955505,0.5066109138150211,41.194437999475724,36.40556200052427,76.4988282,0.8458814034922126,77.34470960349222,75.65294679650779
540.0,0.607255141006317,0.04741540051749183,47.3,2.4517567397911058,0.6546705415238088,0.5598397404888251,49.751756739791105,44.84824326020889,77.8152344,0.39604334191915025,78.21127774191915,77.41919105808084
549.0,0.6325623584038113,0.043066379309403664,36.7,3.653004851412662,0.675628737713215,0.5894959790944075,40.35300485141266,33.04699514858734,78.4199218,0.31723999830685423,78.73716179830686,78.10268180169314
558.0,0.642679262184538,0.03453893241993013,42.7,5.250396810400779,0.6772181946044681,0.6081403297646079,47.95039681040078,37.44960318959922,78.9335937,0.6021960154433021,79.5357897154433,78.3313976845567
567.0,0.6424349411041476,0.04794201864873636,38.5,6.786424357167444,0.6903769597528839,0.5944929224554112,45.28642435716745,31.713575642832556,79.7624999,0.6362212781050757,80.39872117810506,79.12627862189493
576.0,0.6728010047867429,0.03486598602668246,39.6,3.238655413730965,0.7076669908134253,0.6379350187600604,42.83865541373097,36.361344586269034,79.8148437,0.8724604116894612,80.68730411168946,78.94238328831054
585.0,0.6269974422117229,0.026204322311756085,47.9,2.8848262031225076,0.653201764523479,0.6007931198999669,50.784826203122506,45.01517379687749,80.4039063,0.7976112780744555,81.20151757807446,79.60629502192555
594.0,0.6116065431095195,0.016086095229172002,36.3,3.6224607965059086,0.6276926383386915,0.5955204478803474,39.9224607965059,32.67753920349409,81.6566406,0.5523179553246886,82.20895855532468,81.10432264467532
603.0,0.6474665721005295,0.039640488758503616,44.1,4.483302354291979,0.6871070608590331,0.6078260833420259,48.58330235429198,39.61669764570802,81.7457032,0.7727017220708703,82.51840492207086,80.97300147792913
612.0,0.6722805210971273,0.053558953339909364,41.7,8.83238988672438,0.7258394744370367,0.618721567757218,50.53238988672438,32.867610113275624,82.5527343,0.41296453897319657,82.9656988389732,82.1397697610268
621.0,0.6673503172060009,0.03959308515610921,41.0,2.160246899469287,0.7069434023621102,0.6277572320498916,43.160246899469286,38.839753100530714,83.0875,0.6434272643674136,83.73092726436742,82.44407273563259
630.0,0.6160031103994698,0.02063278694137815,48.1,5.546770832355224,0.6366358973408479,0.5953703234580916,53.64677083235522,42.55322916764478,83.4882812,0.8508574214065611,84.33913862140656,82.63742377859344
639.0,0.6162601215939503,0.02144862729485676,38.4,5.541760650832108,0.637708748888807,0.5948114942990935,43.94176065083211,32.85823934916789,85.5929688,1.9314025699578357,87.52437136995783,83.66156623004215
648.0,0.6415616328944452,0.042293075713676666,45.2,3.521363372331802,0.6838547086081219,0.5992685571807685,48.72136337233181,41.6786366276682,84.8265626,1.758591915882148,86.58515451588215,83.06797068411785
657.0,0.6719684944022447,0.024836100694588817,46.2,8.854377448471462,0.6968045950968336,0.6471323937076559,55.05437744847146,37.34562255152854,87.6046874,0.5207155642270226,88.12540296422702,87.08397183577299
666.0,0.6624219038931187,0.01627873306115778,38.9,2.766867462592951,0.6787006369542765,0.6461431708319609,41.66686746259295,36.13313253740705,87.7996092,1.4598857755592312,89.25949497555924,86.33972342444078
675.0,0.6919230646919459,0.024374067293255343,47.9,4.1486276177925525,0.7162971319852012,0.6675489973986906,52.04862761779255,43.75137238220745,87.9277343,1.5922741992498965,89.5200084992499,86.3354601007501
684.0,0.702901640709024,0.02831486742522849,45.2,7.800284895082003,0.7312165081342524,0.6745867732837955,53.000284895082004,37.399715104918,85.6144532,1.7615779802622542,87.37603118026226,83.85287521973774
693.0,0.6965821540972683,0.021691445441443923,41.6,2.0110804171997807,0.7182735995387123,0.6748907086558243,43.61108041719978,39.58891958280022,85.5476562,1.712121955522367,87.25977815552237,83.83553424447764
702.0,0.7319065985851921,0.036121406365469955,49.6,3.9496835316262997,0.768028004950662,0.6957851922197222,53.5496835316263,45.6503164683737,87.458203,2.697824333432487,90.15602733343249,84.7603786665675
711.0,0.7217487571004313,0.024150686968370822,43.6,5.738757124441959,0.7458994440688022,0.6975980701320604,49.33875712444196,37.86124287555804,88.3472658,2.01736504753485,90.36463084753485,86.32990075246515
720.0,0.7117934841080569,0.01652498581344682,43.9,1.7919573407620817,0.7283184699215037,0.69526849829461,45.69195734076208,42.10804265923792,88.0171876,2.641792077538705,90.65897967753871,85.37539552246129
729.0,0.7836980571097228,0.03643119175098679,51.6,3.9496835316262997,0.8201292488607096,0.7472668653587361,55.5496835316263,47.6503164683737,91.8187501,1.5797015321527919,93.3984516321528,90.2390485678472
738.0,0.7887420304934494,0.04271062987270741,41.8,4.638007234913623,0.8314526603661568,0.7460314006207419,46.43800723491362,37.161992765086374,90.0718752,1.9348417700948972,92.00671697009489,88.1370334299051
747.0,0.7942476242023986,0.033898368669836455,43.9,3.4140233677518315,0.828145992872235,0.7603492555325622,47.31402336775183,40.48597663224817,92.4628906,2.3488041166924924,94.81169471669249,90.1140864833075
756.0,0.8399453337886371,0.05367778839452293,54.9,4.508017549014447,0.8936231221831601,0.7862675453941141,59.408017549014446,50.39198245098555,92.3203125,2.403720862588492,94.72403336258849,89.91659163741151
765.0,0.8642004700028337,0.064945798827074,43.4,7.3363630105265525,0.9291462688299077,0.7992546711757598,50.73636301052655,36.063636989473444,94.6382813,2.0658136396991673,96.70409493969917,92.57246766030083
774.0,0.8999605420103762,0.046137579737458745,47.3,4.083843505544474,0.946098121747835,0.8538229622729174,51.38384350554447,43.216156494455525,94.925,1.6180340922143075,96.5430340922143,93.3069659077857
783.0,0.9147795532015153,0.04389469055006582,53.6,4.526465385804788,0.9586742437515811,0.8708848626514495,58.12646538580479,49.07353461419521,95.0433594,2.302978977880326,97.34633837788033,92.74038042211967
792.0,0.9203817189030815,0.06253427180057235,45.1,7.44535649471087,0.9829159907036539,0.8578474471025092,52.54535649471087,37.65464350528913,94.5058595,1.630121281471702,96.1359807814717,92.8757382185283
801.0,0.9413037510938012,0.049100765897914254,47.1,5.021066730398144,0.9904045169917154,0.8922029851958869,52.12106673039815,42.078933269601855,93.9421875,2.188549067048824,96.13073656704883,91.75363843295118
810.0,0.9311994355986826,0.060175715378787756,55.6,5.541760650832108,0.9913751509774703,0.8710237202198948,61.14176065083211,50.05823934916789,93.5179688,1.431040249125851,94.94900904912586,92.08692855087415
819.0,0.8430720463918988,0.02340202013180324,44.9,4.954235000930461,0.8664740665237021,0.8196700262600956,49.85423500093046,39.94576499906954,96.4664062,2.5515477911650155,99.01795399116502,93.91485840883497
828.0,0.8279047223099042,0.02696551582984981,48.1,4.306326095924976,0.854870238139754,0.8009392064800543,52.406326095924975,43.79367390407503,98.5292968,2.327580942616977,100.85687774261697,96.20171585738302
837.0,0.8537750314048026,0.028116482091220814,57.5,4.453463071962463,0.8818915134960235,0.8256585493135817,61.95346307196246,53.04653692803754,97.3183594,2.0482653555491077,99.36662475554911,95.2700940444509
846.0,0.8426220453053247,0.024735666624566152,46.6,7.604092465391398,0.8673577119298909,0.8178863786807585,54.2040924653914,38.995907534608605,98.673828,2.0545944917030328,100.72842249170303,96.61923350829697
855.0,0.8793782247928903,0.025760311307678665,49.9,3.5418137224371984,0.9051385361005689,0.8536179134852117,53.441813722437196,46.3581862775628,99.8117189,3.07431197397479,102.88603087397479,96.73740692602522
864.0,0.8678650196932722,0.020290741714171605,57.6,5.037636129950016,0.8881557614074438,0.8475742779791007,62.63763612995002,52.562363870049985,100.5128905,3.172944987930027,103.68583548793002,97.33994551206997
873.0,0.9193090841930825,0.039665115808985275,48.0,8.844332774281066,0.9589742000020678,0.8796439683840973,56.844332774281064,39.155667225718936,101.0246092,2.5811259195674365,103.60573511956744,98.44348328043256
882.0,0.9494192555954214,0.02176983915910523,50.8,2.0976176963403033,0.9711890947545266,0.9276494164363162,52.8976176963403,48.7023823036597,103.28125,1.8309376507059616,105.11218765070596,101.45031234929404
891.0,0.9341580664971844,0.03599748874681127,54.7,5.696977756280567,0.9701555552439957,0.8981605777503731,60.39697775628057,49.003022243719435,103.7191406,1.8390454989744727,105.55818609897447,101.88009510102553
900.0,0.9549527878116351,0.027764678025242216,47.2,7.7430972843917925,0.9827174658368772,0.9271881097863929,54.9430972843918,39.45690271560821,104.1410156,2.241021544521615,106.38203714452162,101.89999405547839


==> navigation_experiment/data/s2_astar_experiment_processed.csv <==
n_fd,mean_time,std_time,mean_action_count,std_action_count,mean_time_plus_std,mean_time_minus_std,mean_action_count_plus_std,mean_action_count_minus_std,mean_peak_memory,std_peak_memory,mean_peak_memory_plus_std,mean_peak_memory_minus_std
2.0,0.10111546730622649,9.529464855759313e-05,17.2,2.250925735484551,0.10121076195478408,0.1010201726576689,19.45092573548455,14.949074264515449,38.9847656,0.4495051750756853,39.43427077507569,38.53526042492432
4.0,0.15170140670379623,0.00034395902855370987,20.8,2.440400695696417,0.15204536573234995,0.1513574476752425,23.24040069569642,18.359599304303583,39.4050781,0.496180966622607,39.90125906662261,38.90889713337739
6.0,0.15142693210509606,0.00015302804277513382,21.5,1.5811388300841898,0.1515799601478712,0.1512739040623209,23.08113883008419,19.91886116991581,44.3722656,0.22933696539333212,44.60160256539333,44.14292863460667
8.0,0.15174493950325996,0.00033666890176400644,19.2,1.7511900715418263,0.15208160840502397,0.15140827060149595,20.951190071541827,17.44880992845817,45.0425782,0.1509682124192593,45.19354641241926,44.89160998758074
10.0,0.20227791159413755,0.0003622197128959861,20.6,2.4585451886114367,0.20264013130703354,0.20191569188124156,23.05854518861144,18.141454811388563,46.7730468,0.15679661191053237,46.92984341191053,46.616250188089474
12.0,0.24763456880464219,0.016015832651321133,19.0,2.0,0.2636504014559633,0.23161873615332104,21.0,17.0,51.3492188,0.4335612877488026,51.782780087748804,50.9156575122512
15.0,0.30317243039025926,0.0009446745313797839,20.7,1.4181364924121764,0.30411710492163907,0.30222775585887945,22.118136492412177,19.281863507587822,55.3382811,0.961361157354445,56.29964225735445,54.37691994264556


==> navigation_experiment/data/s2_eager_experiment_processed.csv <==
n_fd,mean_time,std_time,mean_action_count,std_action_count,mean_time_plus_std,mean_time_minus_std,mean_action_count_plus_std,mean_action_count_minus_std,mean_peak_memory,std_peak_memory,mean_peak_memory_plus_std,mean_peak_memory_minus_std
2.0,0.10123243500711396,0.00022436838743532294,17.2,2.250925735484551,0.10145680339454928,0.10100806661967864,19.45092573548455,14.949074264515449,38.9988283,0.24313109699869503,39.241959396998695,38.755697203001304
4.0,0.1518080897978507,0.0005065208414057905,20.8,2.440400695696417,0.1523146106392565,0.15130156895644492,23.24040069569642,18.359599304303583,39.0554688,0.241989864970416,39.297458664970414,38.813478935029586
6.0,0.15160142208915203,0.0001996681286385197,21.5,1.5811388300841898,0.15180109021779056,0.1514017539605135,23.08113883008419,19.91886116991581,44.379297,0.09299550414580995,44.47229250414581,44.28630149585419
8.0,0.15156177200260573,0.0001736138955005213,19.2,1.7511900715418263,0.15173538589810626,0.1513881581071052,20.951190071541827,17.44880992845817,45.1242189,0.17657322681315857,45.300792126813164,44.94764567318684
10.0,0.20233522450434976,0.0003629792812545478,20.6,2.4585451886114367,0.20269820378560433,0.2019722452230952,23.05854518861144,18.141454811388563,46.9125,0.813892952726859,47.72639295272686,46.09860704727314
12.0,0.2524598705000244,0.00038448631869904314,19.0,2.0,0.2528443568187234,0.25207538418132536,21.0,17.0,51.2660157,0.2637832036886227,51.52979890368862,51.00223249631137
15.0,0.2978232783963904,0.015923533745930717,20.7,1.4181364924121764,0.3137468121423211,0.2818997446504597,22.118136492412177,19.281863507587822,55.371875,1.0394408234611312,56.41131582346114,54.33243417653887


==> navigation_experiment/data/s3_astar_experiment_processed.csv <==
k,mean_time,std_time,mean_action_count,std_action_count,mean_time_plus_std,mean_time_minus_std,mean_action_count_plus_std,mean_action_count_minus_std,mean_peak_memory,std_peak_memory,mean_peak_memory_plus_std,mean_peak_memory_minus_std
2.0,0.15156582089839504,0.0001860656488201725,19.1,2.0789954839350235,0.15175188654721522,0.15137975524957487,21.178995483935026,17.021004516064977,44.3253906,0.12453855587300428,44.449929155873,44.200852044127
3.0,0.1516673608974088,0.0002624480866258888,21.1,2.766867462592951,0.1519298089840347,0.1514049128107829,23.866867462592953,18.33313253740705,45.8367189,0.1628156601582496,45.99953456015825,45.67390323984175
4.0,0.20199680459918454,0.00036966704624461606,20.3,2.263232692902394,0.20236647164542915,0.20162713755293993,22.563232692902396,18.036767307097605,50.4148436,0.9961044158143932,51.41094801581439,49.418739184185604


==> navigation_experiment/data/s3_eager_experiment_processed.csv <==
k,mean_time,std_time,mean_action_count,std_action_count,mean_time_plus_std,mean_time_minus_std,mean_action_count_plus_std,mean_action_count_minus_std,mean_peak_memory,std_peak_memory,mean_peak_memory_plus_std,mean_peak_memory_minus_std
2.0,0.15171022790018468,0.000537831238608889,19.1,2.0789954839350235,0.15224805913879358,0.15117239666157578,21.178995483935026,17.021004516064977,44.2828127,0.13745712699686874,44.42026982699687,44.14535557300313
3.0,0.1517799891938921,0.0004882374451124947,21.1,2.766867462592951,0.1522682266390046,0.1512917517487796,23.866867462592953,18.33313253740705,45.8394532,0.12597888721510253,45.965432087215106,45.713474312784896
4.0,0.20204240010352806,0.0002089628755508671,20.3,2.263232692902394,0.20225136297907892,0.2018334372279772,22.563232692902396,18.036767307097605,50.3628906,1.0522935199645476,51.41518411996455,49.31059708003545


==> navigation_experiment/data/s4_astar_experiment_processed.csv <==
m,mean_time,std_time,mean_action_count,std_action_count,mean_time_plus_std,mean_time_minus_std,mean_action_count_plus_std,mean_action_count_minus_std,mean_peak_memory,std_peak_memory,mean_peak_memory_plus_std,mean_peak_memory_minus_std
1.0,0.15163085729582235,0.0001844663905310983,19.6,1.7126976771553506,0.15181532368635345,0.15144639090529124,21.312697677155352,17.88730232284465,44.2476564,0.08744715368495452,44.33510355368495,44.16020924631504
2.0,0.19192004128708504,0.021224561921427285,25.4,4.033195589934446,0.2131446032085123,0.17069547936565777,29.433195589934446,21.36680441006555,44.5839844,0.1127075475084861,44.696691947508484,44.47127685249151
3.0,0.3429086457064841,0.03171492355194263,29.4,3.893013685508382,0.3746235692584267,0.3111937221545415,33.29301368550838,25.506986314491616,44.9191408,0.12139485114726578,45.040535651147266,44.797745948852736
4.0,1.889466725703096,0.22753096982646606,42.4,7.574812062208394,2.116997695529562,1.66193575587663,49.97481206220839,34.825187937791604,45.5890624,0.15703800959795955,45.746100409597965,45.43202439040204
5.0,15.446519660699414,1.2381855332275618,46.0,5.517648452415616,16.684705193926977,14.208334127471852,51.517648452415614,40.482351547584386,95.0664062,4.280412259353786,99.34681845935378,90.78599394064622


==> navigation_experiment/data/s4_astar_no_sas_experiment_processed.csv <==
m,mean_time,std_time,mean_action_count,std_action_count,mean_time_plus_std,mean_time_minus_std,mean_action_count_plus_std,mean_action_count_minus_std,mean_peak_memory,std_peak_memory,mean_peak_memory_plus_std,mean_peak_memory_minus_std
1.0,0.10110674149473198,4.1225504634765086e-05,17.3,0.8232726023485646,0.10114796699936675,0.10106551599009721,18.123272602348564,16.476727397651437,15.679297,2.3438974032235755,18.023194403223577,13.335399596776425
2.0,0.10115650019724853,5.332274471873242e-05,18.8,1.6865480854231356,0.10120982294196726,0.10110317745252981,20.486548085423138,17.113451914576864,18.854297,6.944266418342657,25.798563418342656,11.910030581657342
3.0,0.1011630145891104,3.8040076452590943e-05,20.1,2.2335820757001272,0.10120105466556299,0.1011249745126578,22.33358207570013,17.866417924299874,22.1296873,7.852572480391959,29.98225978039196,14.277114819608041
4.0,0.10114578089560382,5.9994482483594495e-05,28.7,4.643992535164831,0.1012057753780874,0.10108578641312023,33.34399253516483,24.05600746483517,25.3523438,5.186846267513747,30.539190067513747,20.165497532486253
5.0,0.10121099880198017,0.00015152824629698493,30.2,4.779586221049312,0.10136252704827715,0.10105947055568319,34.97958622104931,25.42041377895069,26.2093751,7.752206930431552,33.96158203043155,18.457168169568448


==> navigation_experiment/data/s4_eager_experiment_processed.csv <==
m,mean_time,std_time,mean_action_count,std_action_count,mean_time_plus_std,mean_time_minus_std,mean_action_count_plus_std,mean_action_count_minus_std,mean_peak_memory,std_peak_memory,mean_peak_memory_plus_std,mean_peak_memory_minus_std
1.0,0.15159162159543485,0.00023507903155597289,19.6,1.7126976771553506,0.15182670062699083,0.15135654256387887,21.312697677155352,17.88730232284465,44.3898437,0.21216201246063,44.60200571246063,44.17768168753937
2.0,0.1565565736964345,0.015900794075156453,25.4,4.033195589934446,0.17245736777159096,0.14065577962127804,29.433195589934446,21.36680441006555,44.6609376,0.08836520307627413,44.74930280307627,44.572572396923725
3.0,0.20207099348772317,0.0005996243617537363,29.4,3.893013685508382,0.2026706178494769,0.20147136912596944,33.29301368550838,25.506986314491616,44.9523437,0.06227712100326707,45.01462082100327,44.89006657899673
4.0,0.4390338412951678,0.08190436902120372,43.2,8.991353871606012,0.5209382103163716,0.3571294722739641,52.19135387160601,34.208646128393994,45.5339844,0.07520721310146262,45.609191613101466,45.45877718689854
5.0,1.049254686612403,0.299559418147256,46.8,6.214677966091423,1.3488141047596591,0.749695268465147,53.01467796609142,40.585322033908575,45.8039063,0.0779902635376866,45.88189656353769,45.725916036462316


==> navigation_experiment/data/s5_astar_experiment_processed.csv <==
nodes,mean_time,std_time,mean_action_count,std_action_count,mean_time_plus_std,mean_time_minus_std,mean_action_count_plus_std,mean_action_count_minus_std,mean_peak_memory,std_peak_memory,mean_peak_memory_plus_std,mean_peak_memory_minus_std
9.0,17.573869266291148,1.4849881826517801,23.6,2.1186998109427604,19.058857448942927,16.088881083639368,25.718699810942763,21.48130018905724,76.4027344,0.3076195525241454,76.71035395252414,76.09511484747586
18.0,34.672182640101525,4.452667847131987,29.2,3.73571352696584,39.12485048723351,30.219514792969537,32.93571352696584,25.46428647303416,78.6519532,0.9064567349865075,79.5584099349865,77.74549646501349
27.0,40.63783075829851,8.117541117860421,26.9,3.3482997343593826,48.75537187615893,32.520289640438094,30.24829973435938,23.551700265640616,86.2304687,10.98197021469468,97.21243891469469,75.24849848530532
36.0,76.98839151059511,3.6511165499411176,37.4,3.7178249316263163,80.63950806053623,73.33727496065399,41.117824931626316,33.68217506837368,135.9511719,3.6459338500355116,139.5971057500355,132.3052380499645
45.0,103.11339196700138,2.167266828765613,42.0,2.581988897471611,105.280658795767,100.94612513823576,44.58198889747161,39.41801110252839,178.3132812,14.339073109841946,192.65235430984194,163.97420809015807
54.0,120.4103010063991,3.184615504237443,42.3,3.020301677353145,123.59491651063654,117.22568550216165,45.32030167735314,39.27969832264685,207.5253909,2.9077693487734413,210.43316024877342,204.61762155122656
63.0,133.84599657541258,7.64412959820457,44.6,5.420127099780759,141.49012617361714,126.20186697720801,50.02012709978076,39.179872900219245,226.4199218,8.289407730986866,234.70932953098685,218.13051406901315
72.0,157.694724408997,6.741371096637109,48.5,4.352521619066865,164.43609550563409,150.9533533123599,52.85252161906686,44.14747838093314,254.364453,7.279349057542969,261.643802057543,247.08510394245704
81.0,177.36432794610155,11.090482261256195,48.2,6.44291169511977,188.45481020735775,166.27384568484536,54.64291169511977,41.757088304880234,280.2222656,12.27673436883101,292.498999968831,267.945531231169
90.0,188.95588071329402,20.433460325028665,48.1,3.725288952252936,209.3893410383227,168.52242038826535,51.82528895225294,44.37471104774706,308.4328126,40.25195760478387,348.68477020478383,268.1808549952161


==> navigation_experiment/data/s5_eager_experiment_processed.csv <==
nodes,mean_time,std_time,mean_action_count,std_action_count,mean_time_plus_std,mean_time_minus_std,mean_action_count_plus_std,mean_action_count_minus_std,mean_peak_memory,std_peak_memory,mean_peak_memory_plus_std,mean_peak_memory_minus_std
9.0,1.2605700686981436,0.12994989351770456,25.5,2.41522945769824,1.3905199622158482,1.130620175180439,27.91522945769824,23.08477054230176,76.2203126,0.3801647610307927,76.6004773610308,75.8401478389692
18.0,2.30410437360988,0.7691571797836444,30.0,4.136557881996953,3.0732615533935244,1.5349471938262358,34.13655788199695,25.863442118003046,78.3941406,0.6122380512972602,79.00637865129725,77.78190254870275
27.0,2.088774282898521,0.6015976158507925,28.9,4.408325456829762,2.6903718987493135,1.4871766670477284,33.30832545682976,24.491674543170237,79.9273437,0.7718888533114436,80.69923255331143,79.15545484668856
36.0,4.356838461995357,1.0550741267967334,37.8,3.8815804341359033,5.411912588792091,3.301764335198624,41.6815804341359,33.91841956586409,81.3929687,0.9098127695581782,82.30278146955817,80.48315593044182
45.0,7.232233302504755,1.497179457270246,46.3,4.715223571935199,8.729412759775002,5.73505384523451,51.015223571935195,41.5847764280648,82.7292968,0.15548917429397519,82.88478597429398,82.57380762570602
54.0,7.185777680308092,1.3090777653131824,43.7,3.093002855909879,8.494855445621274,5.87669991499491,46.79300285590988,40.60699714409012,83.8441406,0.6268838344326108,84.47102443443261,83.2172567655674
63.0,9.168287278397475,3.3281799963138137,48.1,7.79529772790409,12.49646727471129,5.840107282083661,55.895297727904094,40.30470227209591,85.6832031,0.32140339545618785,86.00460649545619,85.36179970454381
72.0,13.062493013206403,2.537919319090241,53.8,6.460134157533676,15.600412332296644,10.524573694116162,60.26013415753367,47.339865842466324,86.8742186,0.44294866094470964,87.31716726094471,86.4312699390553
81.0,12.300935085501987,2.5083297450099233,51.6,7.074209810603898,14.80926483051191,9.792605340492063,58.6742098106039,44.525790189396105,88.5957033,0.44208444537995273,89.03778774537994,88.15361885462005
90.0,13.734907476499211,3.6587592454290436,51.6,5.641118880348315,17.393666721928255,10.076148231070167,57.24111888034832,45.958881119651686,90.315625,0.20691073405322535,90.52253573405322,90.10871426594677

